Unsmoothed Particle Hydrodynamics

The aim of this paper is to introduce a new computational fluid dynamics method to be called unsmoothed particle hydrodynamics SPH$-i$ which makes few assumptions and makes no assumption beyond the Navier-Stokes equations. The most attractive feature when compared with standard smoothed particle hydrodynamics (SPH) is that no explicit turbulence modeling is required. Furthermore, despite being a high order model, it retains the same, simple structure as standard SPH. In this sense SPH$-i$ is a coarse-grained direct numerical simulation approach. In SPH, due the scale-dependence resulting from the convolution operator, all modes below the kernel cut-off length, are filtered out leading to loss of information. However, we conjecture that the SPH field, theoretically, still contains enough information so that the SPH$-i$ field is a restored form of the original underlying continuum field. Since two filters are required, a rigorous technique for constructing compatible convolution and deconvolution filters is presented. The SPH$-i$ model is relatively easy to implement.

==> FTdFilter0.txt <==
2.0408163265306121e-7	0.9999999999999964
0.003067179205596267	0.9999991936355971
0.006134154329559881	0.9999967747606788
0.009201129453523495	0.9999927433862833
0.01226810457748711	0.9999870995308132
0.015335079701450725	0.9999798432200313
0.01840205482541434	0.9999709744870614
0.021469029949377952	0.9999604933723875
0.02453600507334157	0.999948399923853
0.027602980197305182	0.9999346941966614
0.030669955321268795	0.9999193762533749
0.033736930445232405	0.9999024461639147
0.03680390556919602	0.9998839040055605
0.03987088069315964	0.9998637498629492
0.042937855817123255	0.999841983828075
0.04907180606505048	0.999793616486296
0.05213878118901409	0.9997670154001588
0.05520575631297771	0.9997388028632921
0.06133970656090494	0.999677543959797
0.06440668168486854	0.9996444978727621
0.06747365680883216	0.9996098408941824
0.0736076070567594	0.9995356949024239
0.07667458218072301	0.9994962062276322
0.07974155730468663	0.9994551073380674
0.08587550755261386	0.9993680796721899
0.09814340804846831	0.9991747105075766
0.10121038317243192	0.9991223457773108
0.10427735829639553	0.9990683725382535
0.11041130854432277	0.9989556015261336
0.12267920904017723	0.9987107687228649
0.12574618416414085	0.9986455432279171
0.12881315928810444	0.9985787113994045
0.13494710953603167	0.9984402299683973
0.14721501003188614	0.9981440050069394
0.15028198515584976	0.9980659377887198
0.15334896027981337	0.9979862668804108
0.1594829105277406	0.9978221154540238
0.17175081102359507	0.9974745847940331
0.19628661201530398	0.9967027034183036
0.19961156449716777	0.9965902311314764
0.20293651697903153	0.9964758819266287
0.20958642194275912	0.9962415552222912
0.22288623187021428	0.9957504064112007
0.2494858517251246	0.9946782777772876
0.2528108042069884	0.9945358538797225
0.2561357566888522	0.9943915640598072
0.26278566165257977	0.9940973897501467
0.27608547158003494	0.993486684686975
0.3026850914349452	0.9921760349743829
0.30601004391680897	0.992003854478906
0.3093349963986728	0.9918298215963676
0.3159849013624003	0.991476202398487
0.3292847112898555	0.9907467769185906
0.3558843311447658	0.9891993990033394
0.40908357085458646	0.9857524369614517
0.4121881843678198	0.9855368502488178
0.41529279788105317	0.985319678590394
0.42150202490751987	0.9848805844748186
0.43392047896045327	0.9839834217236773
0.4587573870663201	0.982113433587082
0.5084312032780537	0.9780727864326125
0.5115358167912871	0.9778070169318247
0.5146404303045204	0.9775396982838619
0.5208496573309871	0.97700041849449
0.5332681113839205	0.9759033239681931
0.5581050194897873	0.9736352811560528
0.6077788357015209	0.9688061610886991
0.6108225490216341	0.9684976533626672
0.6138662623417472	0.9681876979126796
0.6199536889819734	0.9675634493249187
0.6321285422624259	0.966297640130637
0.6564782488233307	0.9636970886572519
0.7051776619451406	0.9582228545694322
0.8025764881887605	0.9462039444217377
0.8058781788667737	0.9457719847747539
0.809179869544787	0.9453384389896016
0.8157832509008136	0.9444665979107464
0.8289900136128668	0.9427039804826658
0.8554035390369732	0.9391035129391828
0.9082305898851858	0.931605813254809
1.013884691581611	0.9154582179958803
1.2110912009821138	0.8814665511440886
1.4248082612882276	0.8395700107122
1.6346277092346464	0.794120856086015
1.8303454631887173	0.7486344465417142
2.0425737680483995	0.6967988758653573
2.240700378915734	0.6468464808866037
2.434929377423373	0.5971451604450756
2.645668926836623	0.543180709884127
2.842306782257525	0.493473146065321
3.0554551885840384	0.440990244826447
3.264705982550857	0.39149513735058894
3.459855082525327	0.3476077847176281
3.6715147334054086	0.3028894612840478
3.869072690293142	0.2641364274060529
4.083141198086486	0.2256124531575704
4.293312093520136	0.19141479064515685
4.489381294961437	0.16277307069278488
4.70196104730835	0.13522257933884071
4.900439105662914	0.11267846642274673
5.095019551657784	0.0934064149547926
5.306110548558265	0.0754574434915374
5.309188506416204	0.07521728369141924
5.312266464274144	0.07497772393977474
5.318422379990023	0.07450040117516073
5.330734211421781	0.07355291870127897
5.355357874285298	0.07168641402000432
5.404605200012331	0.06806569859685362
5.503099851466398	0.06126090392992454
5.506435786682237	0.06104036455850359
5.509771721898077	0.06082046410546469
5.516443592329757	0.060382575393076926
5.5297873331931156	0.05951441477958984
5.5564748149198335	0.057808304620290914
5.6098497783732695	0.054514872541452424
5.716599705280141	0.048386635592088466
5.719874740302862	0.048207986804281705
5.723149775325581	0.0480298827593096
5.7296998453710195	0.04767530451617197
5.742799985461897	0.04697263674845264
5.769000265643653	0.045593010809103746
5.8214008260071655	0.04293463693333414
5.92620194673419	0.03800576949980669
5.92925664278828	0.03786958999124975
5.932311338842369	0.03773382384901904
5.938420730950547	0.03746352817165982
5.950639515166904	0.036927858825895256
5.975077083599616	0.03587601318303662
6.023952220465041	0.033848740496433834
6.121702494195891	0.03008755409653794
6.125015167607881	0.029966693392564407
6.128327841019869	0.029846254249969402
6.134953187843848	0.02960663638073885
6.1482038814918045	0.029132412483816327
6.174705268787719	0.02820377431737474
6.227708043379547	0.02642384849153332
6.333713592563203	0.023158531748927732
6.336805927006562	0.023068916996993094
6.339898261449921	0.022979612039704535
6.346082930336639	0.022801928274998336
6.358452268110074	0.022450242761933904
6.3831909436569445	0.02176141997399284
6.432668294750686	0.02044054237495346
6.531622996938168	0.018014684606160212
6.5346544311884065	0.017944712196235654
6.537685865438645	0.017874989787765437
6.543748733939122	0.01773629218590106
6.5558744709400765	0.01746186637655699
6.580125944941985	0.016924737498891736
6.628628892945803	0.01589614640241228
6.631660327196041	0.01583383332074583
6.63469176144628	0.015771748448318804
6.640754629946757	0.015648260679907974
6.652880366947711	0.015403994551679378
6.67713184094962	0.014926152881670405
6.725634788953437	0.014012070473099198
6.7289242005615755	0.013952037343139868
6.732213612169715	0.013892248519673956
6.738792435385992	0.013773400588734639
6.751950081818547	0.013538601254640901
6.778265374683658	0.013080411334830868
6.830895960413877	0.012208268906479868
6.8341853720220165	0.012155664006612377
6.837474783630155	0.012103278559154834
6.8440536068464315	0.011999163021639158
6.857211253278987	0.011793532467304793
6.883526546144097	0.011392507520463639
6.936157131874317	0.010630096550498258
6.939226204513826	0.010587221492010891
6.942295277153335	0.010544517304327988
6.948433422432351	0.010459619271857687
6.9607097129903845	0.010291848760451666
6.985262294106451	0.009964284436085711
7.034367456338584	0.009340074909916403
7.037436528978093	0.009302392218000083
7.040505601617601	0.009264862838107391
7.046643746896617	0.009190261901462866
7.058920037454651	0.009042876598538446
7.083472618570717	0.008755255520293593
7.13257778080285	0.008207693789941075
7.135904830800259	0.008171890572056377
7.1392318807976665	0.008136248307844695
7.1458859807924835	0.00806544414744202
7.1591941807821176	0.007925739940864101
7.185810580761386	0.007653810516113701
7.239043380719922	0.007138790092542179
7.24237043071733	0.00710783627059912
7.245697480714739	0.007077024265156166
7.252351580709556	0.007015823421557485
7.26565978069919	0.006895098519021112
7.292276180678458	0.006660230137877347
7.345508980636994	0.006215835007240043
7.348615691665772	0.006190907925003534
7.35172240269455	0.006166089293392984
7.357935824752107	0.0061167756902987275
7.3703626688672195	0.006019431349372935
7.395216357097444	0.0058297809283358445
7.444923733557893	0.0054699034445999505
7.448030444586671	0.00544824275132781
7.451137155615449	0.005426677552706671
7.4573505776730045	0.005383832098297413
7.469777421788117	0.0052992702375028525
7.494631110018341	0.005134577885481942
7.54433848647879	0.004822255374667233
7.547384297314448	0.004803832475983926
7.550430108150106	0.004785490054906814
7.556521729821421	0.004749045329413721
7.568704973164053	0.004677107188975028
7.593071459849316	0.004536963752514804
7.641804433219841	0.0042710425626408385
7.644850244055499	0.004255036618903029
7.647896054891157	0.004239101113381993
7.653987676562473	0.00420744022820034
7.666170919905103	0.004144950693931379
7.690537406590366	0.004023235239321412
7.7392703799608915	0.003792348937114972
7.74257416815445	0.003777280189345887
7.745877956348007	0.0037622836477828334
7.752485532735124	0.003732505820838171
7.765700685509355	0.0036738017254092357
7.792130991057819	0.003559725093125707
7.844991602154748	0.00334431731939725
7.848295390348306	0.003331396259783611
7.851599178541864	0.0033185371120249183
7.85820675492898	0.0032930033464644765
7.871421907703212	0.003242665561946461
7.897852213251676	0.003144842976697264
7.950712824348604	0.00296009722425532
7.953796273573531	0.0029497510262038703
7.956879722798458	0.0029394508620030706
7.9630466212483135	0.0029189877731289633
7.975380418148024	0.002878604565720434
8.000048011947445	0.002799962820852897
8.049383199546286	0.0026508112082239393
8.052466648771212	0.002641835148404604
8.05555009799614	0.002632898621821348
8.061716996445995	0.0026151434086929774
8.074050793345705	0.002580099067777974
8.098718387145126	0.002511833166747791
8.148053574743969	0.0023822700461388277
8.151395001326797	0.0023738173096356625
8.154736427909624	0.002365404273484731
8.161419281075279	0.0023486964560288574
8.174784987406591	0.002315747971270339
8.201516400069213	0.0022516734543369865
8.254979225394457	0.0021304576970728436
8.258320651977286	0.002123175035412655
8.261662078560112	0.002115925764101406
8.268344931725768	0.0021015266648148263
8.28171063805708	0.0020731211946639345
8.308442050719702	0.00201784153681704
8.361904876044944	0.001913101714128798
8.365185402434651	0.00190691603148972
8.36846592882436	0.001900757324255375
8.375026981603774	0.0018885202482984414
8.388149087162603	0.001864363377398991
8.414393298280263	0.0018172867818865897
8.466881720515584	0.0017278358486643476
8.470162246905291	0.0017224439563629727
8.473442773294998	0.0017170746829141574
8.480003826074414	0.0017064034936047044
8.493125931633244	0.0016853270889923098
8.519370142750905	0.0016442110651308415
8.571858564986224	0.001565917715420438
8.5749187524073	0.001561507716910454
8.577978939828377	0.001557114200478833
8.584099314670532	0.0015483762725521598
8.596340064354841	0.0015310944717589988
8.620821563723457	0.0014972885346233905
8.66978456246069	0.0014325645252532102
8.767710559935155	0.0013136118778459592
8.771028724714132	0.0013098063391711262
8.77434688949311	0.0013060147032493306
8.780983219051063	0.001298472831327917
8.794255878166972	0.00128355255492675
8.82080119639879	0.001254349199844051
8.873891832862427	0.0011983639032859957
8.980073105789698	0.0010951504566187496
8.983170931600046	0.001092299686231871
8.986268757410393	0.0010894574779116127
8.992464409031086	0.0010837985805219274
9.004855712272473	0.0010725817085710369
9.029638318755246	0.0010505426361921769
9.079203531720797	0.0010079743326248528
9.178333957651894	0.0009283761113092282
9.372697197154395	0.0007905717700586761
9.583570987562506	0.0006632220120375263
9.78034308397827	0.0005612511598080778
9.783775220102335	0.0005596008860075779
9.787207356226398	0.0005579547963923084
9.794071628474526	0.0005546751308321462
9.807800172970783	0.000548165585925237
9.835257261963294	0.0005353435472706957
9.890171439948318	0.0005104717333340203
9.893603576072383	0.0005089508323901874
9.897035712196447	0.0005074338340133897
9.903899984444575	0.0005044115133424775
9.917628528940831	0.0004984133575847586
9.945085617933342	0.0004866012756604107
9.948517754057406	0.0004851418909558238
9.95194989018147	0.0004836862874471685
9.958814162429597	0.00048078639511310497
9.972542706925854	0.000475031668948043
9.975974843049919	0.0004736023333076669
9.979406979173982	0.00047217672201497893
9.98627125142211	0.00046933664472546154
9.989703387546175	0.00046792216493980434
9.993135523670238	0.0004665113819232064
9.996567659794302	0.0004651042888639098
9.999999795918367	0.0004637008789823464

==> FTdFilter1.txt <==
2.0408163265306121e-7	1.0000000000000036
0.003067179205596267	1.000000806363716
0.006134154329559881	1.0000032252283326
0.009201129453523495	1.0000072565580895
0.01226810457748711	1.0000129002933824
0.015335079701450725	1.0000201563507662
0.01840205482541434	1.000029024622957
0.021469029949377952	1.0000395049788335
0.02453600507334157	1.0000515972634378
0.027602980197305182	1.0000653012979779
0.030669955321268795	1.0000806168798306
0.033736930445232405	1.0000975437825423
0.03680390556919602	1.0001160817558348
0.03987088069315964	1.0001362305256052
0.042937855817123255	1.000157989793931
0.04907180606505048	1.000206338515488
0.05213878118901409	1.0002329272538115
0.05520575631297771	1.0002611250608862
0.06133970656090494	1.0003223461896669
0.06440668168486854	1.0003553686060866
0.06747365680883216	1.0003899982806956
0.0736076070567594	1.0004640773323459
0.07667458218072301	1.0005035256139048
0.07974155730468663	1.0005445789627034
0.08587550755261386	1.0006314984097902
0.09814340804846831	1.0008245698073865
0.10121038317243192	1.000876840298622
0.10427735829639553	1.000930710335894
0.11041130854432277	1.0010432458377074
0.12267920904017723	1.0012874747498135
0.12574618416414085	1.0013525179745595
0.12881315928810444	1.0014191537089434
0.13494710953603167	1.0015571987397893
0.14721501003188614	1.0018523539625106
0.15028198515584976	1.001930108342284
0.15334896027981337	1.00200944668583
0.1594829105277406	1.0021728705446415
0.17175081102359507	1.0025186725988555
0.19628661201530398	1.0032857995981665
0.19961156449716777	1.0033974737375178
0.20293651697903153	1.003510983988118
0.20958642194275912	1.0037435048892953
0.22288623187021428	1.004230490963702
0.2494858517251246	1.0052917547902793
0.2528108042069884	1.005432551782352
0.2561357566888522	1.0055751494538916
0.26278566165257977	1.0058657368682986
0.27608547158003494	1.006468408451967
0.3026850914349452	1.0077591400851067
0.30601004391680897	1.0079284323207045
0.3093349963986728	1.0080994817372955
0.3159849013624003	1.008446840151184
0.3292847112898555	1.0091625098421118
0.3558843311447658	1.0106769512671105
0.40908357085458646	1.0140321593512645
0.4121881843678198	1.0142411628001669
0.41529279788105317	1.0144516021413552
0.42150202490751987	1.0148767756424857
0.43392047896045327	1.0157442106736212
0.4587573870663201	1.0175466844057668
0.5084312032780537	1.0214157670463098
0.5115358167912871	1.0216690189730484
0.5146404303045204	1.0219235933243116
0.5208496573309871	1.0224366936942655
0.5332681113839205	1.0234785907048745
0.5581050194897873	1.0256242694154105
0.6077788357015209	1.030155691626962
0.6108225490216341	1.0304434583309563
0.6138662623417472	1.030732366717962
0.6199536889819734	1.0313135914432665
0.6321285422624259	1.0324895520377835
0.6564782488233307	1.0348945380010286
0.7051776619451406	1.0399087030092435
0.8025764881887605	1.0506857876560025
1.013884691581611	1.0767821747369521
1.2110912009821138	1.1031037948215763
1.4248082612882276	1.1317516843742819
1.6346277092346464	1.1578746412545144
1.6376857991401788	1.1582300395872753
1.6407438890457111	1.1585845577120613
1.6468600688567758	1.159290927905177
1.6590924284789053	1.1606928264310536
1.6835571477231641	1.1634518410612904
1.7324865862116818	1.1687795244316044
1.7355446761172142	1.1691036387131208
1.7386027660227465	1.1694266730799747
1.7447189458338113	1.1700694776733847
1.7569513054559407	1.1713418600472456
1.7814160247001996	1.1738323635522745
1.8303454631887173	1.1785856277799223
1.83366153045215	1.178896324422888
1.8369775977155824	1.1792055269192263
1.8436097322424474	1.1798194200620074
1.8568740012961777	1.1810289539689327
1.883402539403638	1.1833733860615623
1.9364596156185585	1.1877509236696706
1.939775682881991	1.1880102407082023
1.9430917501454235	1.188267836511195
1.9497238846722886	1.1887778372157576
1.9629881537260188	1.1897768857130537
1.989516691833479	1.1916896727085908
2.0425737680483995	1.195162284588714
2.0456694963432014	1.1953499507878504
2.0487652246380037	1.195535936005342
2.0549566812276083	1.1959028434580556
2.0673395944068167	1.196616267088434
2.0921054207652334	1.197960448358361
2.0952011490600357	1.19812062646465
2.0982968773548376	1.1982790453601495
2.104488333944442	1.1985905865508573
2.11687124712365	1.1991923507185935
2.141637073482067	1.2003095662801417
2.144732801776869	1.2004410371551164
2.147828530071671	1.2005706749646956
2.1540199866612753	1.2008244335418985
2.1664028998404836	1.2013097586152057
2.169498628135286	1.2014264409288433
2.172594356430088	1.2015412549545452
2.178785813019692	1.201765260875984
2.1911687261989004	1.2021906643637665
2.1942644544937027	1.202292280411145
2.1973601827885045	1.2023919941168455
2.2035516393781087	1.2025856978283451
2.215934552557317	1.20295009477538
2.2190302808521194	1.2030363762829135
2.2221260091469213	1.2031207225867582
2.2283174657365254	1.2032835935109627
2.240700378915734	1.2035859371851312
2.2437352070174157	1.2036552538395953
2.2467700351190976	1.2037226803392236
2.2528396913224613	1.2038518483066598
2.255874519424143	1.2039135825354725
2.258909347525825	1.2039734121315315
2.264979003729189	1.2040873431446792
2.2680138318308707	1.2041414374664277
2.2710486599325526	1.2041936129648103
2.2771183161359163	1.2042921934995996
2.280153144237598	1.2043385915854232
2.28318797233928	1.2043830569467822
2.289257628542644	1.2044661757952249
2.2922924566443257	1.2045048224775572
2.2953272847460076	1.204541522825985
2.2983621128476894	1.2045762734839671
2.3013969409493713	1.2046090711133532
2.304431769051053	1.204639912394416
2.307466597152735	1.204668794025883
2.313536253356099	1.2047206652274023
2.3165710814577807	1.2047436482874643
2.3196059095594626	1.2047646586780116
2.3226407376611444	1.204783693190511
2.3256755657628263	1.2048007486350671
2.328710393864508	1.2048158218404543
2.33174522196619	1.204828909654146
2.334780050067872	1.2048400089423417
2.3378148781695534	1.2048491165899997
2.340849706271235	1.2048562295008636
2.3438845343729167	1.204861344597491
2.3469193624745985	1.2048644588212831
2.3499541905762804	1.2048655691325119
2.3529890186779623	1.2048646725103487
2.356023846779644	1.2048617659528917
2.359058674881326	1.2048568464771927
2.362093502983008	1.2048499111192859
2.36512833108469	1.204840956934213
2.3681631591863717	1.2048299809960514
2.3711979872880535	1.2048169803979396
2.3742328153897354	1.204801952252105
2.3772676434914173	1.2047848936898868
2.380302471593099	1.204765801861766
2.383337299694781	1.2047446739373873
2.386372127796463	1.2047215071055857
2.389406955898145	1.2046962985744127
2.3924417839998267	1.2046690455711584
2.3954766121015085	1.2046397453423792
2.3985114402031904	1.2046083951539186
2.4015462683048723	1.2045749922909343
2.404581096406554	1.204539534057921
2.410650752609918	1.2044624407966065
2.4136855807115998	1.2044208004741885
2.4167204088132817	1.204377094193552
2.4227900650166454	1.2042834733832042
2.434929377423373	1.204071327237053
2.4382221828829547	1.2040080407153184
2.441514988342537	1.2039422979971142
2.448100599261701	1.203803431534186
2.451393404721283	1.2037303016390082
2.4546862101808653	1.2036547032465152
2.4612718211000293	1.2034960889689719
2.4645646265596115	1.2034130671520122
2.4678574320191933	1.203327564973977
2.4744430429383577	1.203149107972414
2.4876142647766857	1.2027623039906679
2.4909070702362675	1.2026593596966029
2.4941998756958497	1.2025539126323452
2.5007854866150137	1.2023354995128048
2.5139567084533416	1.2018685240969151
2.540299152129998	1.200813414173537
2.5435919575895802	1.20067011984558
2.546884763049162	1.2005242832470506
2.5534703739683264	1.2002249743390347
2.5666415958066544	1.19959575295306
2.5929840394833104	1.1982144336639988
2.596276844942892	1.1980302108954641
2.5995696504024743	1.1978434135154632
2.6061552613216383	1.197462087820934
2.6193264831599667	1.196668464573723
2.645668926836623	1.1949569694249793
2.6487413933275747	1.194746533049401
2.6518138598185264	1.1945338333015874
2.6579587928004296	1.1941016393811368
2.670248658764236	1.1932100448873153
2.694828390691849	1.1913178157136206
2.6979008571828005	1.1910710475291442
2.700973323673752	1.1908220012332225
2.7071182566556553	1.190317071374733
2.7194081226194617	1.1892798432689156
2.743987854547074	1.1870957769778128
2.7470603210380258	1.1868124824326067
2.750132787528977	1.1865269005395787
2.75627772051088	1.1859488731525447
2.7685675864746866	1.184765354272864
2.7931473184022995	1.182288400474376
2.842306782257525	1.176894639119912
2.845637226106377	1.176508015695846
2.8489676699552287	1.1761187023316666
2.855628557652932	1.1753320072915372
2.8689503330483395	1.1737263561581175
2.8955938838391537	1.1703861316815118
2.948880985420782	1.163191359179923
2.9522114292696333	1.162718985125446
2.9555418731184853	1.1622439473329675
2.962202760816189	1.1612858857309032
2.975524536211596	1.1593378564224788
3.00216808700241	1.1553145007985366
3.0554551885840384	1.14676159696705
3.05872473223977	1.1462149691901942
3.0619942758955014	1.1456658273971283
3.0685333632069645	1.1445600100398303
3.0816115378298905	1.1423182995911023
3.107767887075743	1.1377150715741793
3.1600805855674476	1.1280336862122462
3.264705982550857	1.106810789854096
3.2677551872379578	1.1061558508039524
3.270804391925059	1.1054988823235286
3.2769028012992614	1.1041788686993184
3.289099620047666	1.101514617119585
3.3134932575444744	1.0960898890462474
3.362280532538092	1.0848611303233326
3.459855082525327	1.060934545577865
3.6715147334054086	1.002824797589171
3.869072690293142	0.9419734468339296
4.083141198086486	0.8704273625146052
4.293312093520136	0.7962591269365952
4.489381294961437	0.7251645705125633
4.70196104730835	0.6477185741357457
4.900439105662914	0.57654616056775
5.095019551657784	0.5090792270401111
5.306110548558265	0.43965571561442646
5.503099851466398	0.3793006460909708
5.716599705280141	0.3194583466237227
5.92620194673419	0.26682136931565714
6.121702494195891	0.2233798433072317
6.333713592563203	0.182420129910487
6.531622996938168	0.1497651287757209
6.5346544311884065	0.14930526133035285
6.537685865438645	0.14884658173214213
6.543748733939122	0.14793278056145687
6.5558744709400765	0.14611937140865394
6.580125944941985	0.14254901005463397
6.628628892945803	0.1356315192750477
6.725634788953437	0.12266766204214742
6.7289242005615755	0.12224796063319676
6.732213612169715	0.1218295422879152
6.738792435385992	0.12099654624371167
6.751950081818547	0.11934585664575915
6.778265374683658	0.1161052025258859
6.830895960413877	0.10986285290445044
6.936157131874317	0.09830156107264294
6.939226204513826	0.09798236394703304
6.942295277153335	0.09766415749887973
6.948433422432351	0.09703070890503274
6.9607097129903845	0.09577561471133744
6.985262294106451	0.09331220304787574
7.034367456338584	0.08856898239352146
7.13257778080285	0.07978863165022428
7.135904830800259	0.07950708466329845
7.1392318807976665	0.07922655310066823
7.1458859807924835	0.07866852603810909
7.1591941807821176	0.07756454467012967
7.185810580761386	0.07540430077100681
7.239043380719922	0.07127010974825272
7.345508980636994	0.06371035760393325
7.348615691665772	0.06350331153613643
7.35172240269455	0.0632970090072176
7.357935824752107	0.06288662637855884
7.3703626688672195	0.0620746935942913
7.395216357097444	0.06048570104928838
7.444923733557893	0.05744357200076234
7.448030444586671	0.05725931045332579
7.451137155615449	0.057075727628403024
7.4573505776730045	0.05671059015124503
7.469777421788117	0.05598837202558121
7.494631110018341	0.05457571776649697
7.54433848647879	0.051874001227429675
7.547384297314448	0.05171367637493957
7.550430108150106	0.05155394338211683
7.556521729821421	0.05123624569023713
7.568704973164053	0.05060787260562799
7.593071459849316	0.049378810472646764
7.641804433219841	0.047028211695915256
7.644850244055499	0.046885933816284975
7.647896054891157	0.04674419062441439
7.653987676562473	0.046462301318730935
7.666170919905103	0.04590486226585415
7.690537406590366	0.044814954536111486
7.7392703799608915	0.04273195335708702
7.74257416815445	0.042595280171034006
7.745877956348007	0.042459171689619116
7.752485532735124	0.042188640369998115
7.765700685509355	0.0416542612315234
7.792130991057819	0.04061176775962568
7.844991602154748	0.03862814155800966
7.848295390348306	0.03850850819705971
7.851599178541864	0.03838937377361229
7.85820675492898	0.03815259380115361
7.871421907703212	0.03768493403124581
7.897852213251676	0.03677277629213929
7.950712824348604	0.03503765650205256
7.953796273573531	0.03493999061390866
7.956879722798458	0.03484270600795739
7.9630466212483135	0.03464927465399767
7.975380418148024	0.03426692165348146
8.000048011947445	0.03351992364046283
8.049383199546286	0.03209416043377192
8.052466648771212	0.032007970050757485
8.05555009799614	0.031922114768166206
8.061716996445995	0.03175140397132027
8.074050793345705	0.031413942922981886
8.098718387145126	0.03075455782853174
8.148053574743969	0.029495543107143793
8.151395001326797	0.02941305078935417
8.154736427909624	0.029330901969410548
8.161419281075279	0.029167628378528807
8.174784987406591	0.028845132564355443
8.201516400069213	0.028215992030376558
8.254979225394457	0.027018348378169126
8.258320651977286	0.026946073347057772
8.261662078560112	0.026874092727485123
8.268344931725768	0.026731008926014328
8.28171063805708	0.02644831077762287
8.308442050719702	0.025896474161027916
8.361904876044944	0.024844562037643035
8.365185402434651	0.02478216964845595
8.36846592882436	0.024720018720824716
8.375026981603774	0.024596436370048578
8.388149087162603	0.024352115782383665
8.414393298280263	0.023874583677395568
8.466881720515584	0.022961877854235875
8.571858564986224	0.021290242114389263
8.5749187524073	0.021244329873158635
8.577978939828377	0.02119856768041463
8.584099314670532	0.02110749039860025
8.596340064354841	0.020927103136231695
8.620821563723457	0.020573231580801352
8.66978456246069	0.019891812753176707
8.767710559935155	0.018624632814428256
8.771028724714132	0.018583744504033883
8.77434688949311	0.01854298258482508
8.780983219051063	0.01846183502959594
8.794255878166972	0.018301025036626284
8.82080119639879	0.017985188630830998
8.873891832862427	0.01737544587699982
8.980073105789698	0.016234831964915805
9.178333957651894	0.014335476896237464
9.372697197154395	0.01269623740697657
9.583570987562506	0.011105538844102503
9.78034308397827	0.009764658342785342
9.783775220102335	0.009742388338547486
9.787207356226398	0.009720155488425688
9.794071628474526	0.009675801070701942
9.807800172970783	0.009587536152322159
9.835257261963294	0.009412772942663211
9.890171439948318	0.009070250583843954
9.893603576072383	0.009049150894100324
9.897035712196447	0.00902808727994837
9.903899984444575	0.008986068187017393
9.917628528940831	0.008902461933602938
9.945085617933342	0.008736972725092638
9.948517754057406	0.008716447784077078
9.95194989018147	0.008695958613391182
9.958814162429597	0.008655087523494517
9.972542706925854	0.008573773957091137
9.975974843049919	0.00855353478304052
9.979406979173982	0.008533331271260186
9.98627125142211	0.008493031188134723
9.989703387546175	0.008472934594547163
9.993135523670238	0.00845287361873082
9.996567659794302	0.008432848250479134
9.999999795918367	0.008412858479938575

==> FTdFilter2.txt <==
2.0408163265306121e-7	1.0000000000000036
0.003067179205596267	1.0000008063650532
0.006134154329559881	1.0000032252497233
0.009201129453523495	1.000007256666375
0.01226810457748711	1.000012900635608
0.015335079701450725	1.0000201571862608
0.01840205482541434	1.0000290263554077
0.021469029949377952	1.0000395081883586
0.02453600507334157	1.0000516027386535
0.027602980197305182	1.0000653100680617
0.030669955321268795	1.000080630246579
0.033736930445232405	1.00009756335242
0.03680390556919602	1.0001161094720181
0.03987088069315964	1.000136268700017
0.042937855817123255	1.0001580411392674
0.04907180606505048	1.000206426103919
0.05213878118901409	1.000233038875997
0.05520575631297771	1.0002612653526655
0.06133970656090494	1.0003225600030727
0.06440668168486854	1.0003556284888617
0.06747365680883216	1.0003903113033235
0.0736076070567594	1.0004645206319296
0.07667458218072301	1.000504047523211
0.07974155730468663	1.0005451894974167
0.08587550755261386	1.000632319537976
0.09814340804846831	1.0008259703431113
0.10121038317243192	1.0008784241964634
0.10427735829639553	1.0009324950288563
0.11041130854432277	1.0010454887311067
0.12267920904017723	1.0012908924331447
0.12574618416414085	1.0013562902104842
0.12881315928810444	1.0014233073737737
0.13494710953603167	1.0015622012114507
0.14721501003188614	1.0018594368410232
0.15028198515584976	1.0019377995607175
0.15334896027981337	1.002017784575165
0.1594829105277406	1.0021826230894673
0.17175081102359507	1.0025317856949385
0.19628661201530398	1.0033081526368997
0.19961156449716777	1.0034213775756013
0.20293651697903153	1.0035365178096927
0.20958642194275912	1.003772546817359
0.22288623187021428	1.0042676181193806
0.2494858517251246	1.005349975103818
0.2528108042069884	1.0054939295633931
0.2561357566888522	1.0056398110605729
0.26278566165257977	1.0059373584342999
0.27608547158003494	1.0065556140737306
0.3026850914349452	1.0078849633857794
0.30601004391680897	1.0080598531801324
0.3093349963986728	1.0082366841050463
0.3159849013624003	1.0085961731678668
0.3292847112898555	1.0093384873463342
0.3558843311447658	1.0109166841078503
0.40908357085458646	1.0144492440242758
0.4121881843678198	1.0146709596611618
0.41529279788105317	1.0148943974114026
0.42150202490751987	1.0153464430850219
0.43392047896045327	1.0162712421925586
0.4587573870663201	1.018203891362368
0.5084312032780537	1.022403201276301
0.5115358167912871	1.0226805182075451
0.5146404303045204	1.0229595896803567
0.5208496573309871	1.023523000497274
0.5332681113839205	1.0246709234549
0.5581050194897873	1.0270514148589847
0.6077788357015209	1.0321529185043703
0.6108225490216341	1.0324803457950213
0.6138662623417472	1.0328094927114952
0.6199536889819734	1.033472949527232
0.6321285422624259	1.0348205437994775
0.6564782488233307	1.0375986839636995
0.7051776619451406	1.043488586808284
0.7082213752652537	1.0438715463875172
0.7112650885853669	1.0442562578463035
0.7173525152255931	1.0450309402966527
0.7295273685060456	1.0466013704170587
0.7538770750669506	1.049826705468978
0.8025764881887605	1.0566169348706425
0.8058781788667737	1.0570937516855545
0.809179869544787	1.0575726644899326
0.8157832509008136	1.058536782333947
0.8289900136128668	1.060490216382993
0.8554035390369732	1.064498106213151
0.9082305898851858	1.0729196750087029
1.013884691581611	1.0913972484220553
1.016966043290994	1.091968995885574
1.0200473950003768	1.0925426098695892
1.0262100984191425	1.093695438362812
1.0385355052566738	1.0960235034971275
1.0631863189317368	1.1007693040019135
1.1124879462818624	1.1106197076884523
1.2110912009821138	1.1317535853285154
1.2144305300493967	1.1325026538784593
1.2177698591166797	1.133253899033409
1.2244485172512458	1.1347629153961456
1.2378058335203779	1.137807024592246
1.2645204660586422	1.143999305528158
1.3179497311351707	1.156797818173349
1.4248082612882276	1.1840262983046814
1.6346277092346464	1.243533098204825
1.8303454631887173	1.3055290765978493
2.0425737680483995	1.3784049753498617
2.240700378915734	1.4499314117805955
2.434929377423373	1.521198615039387
2.645668926836623	1.5970203715713984
2.842306782257525	1.663476088922195
2.845637226106377	1.6645489236452695
2.8489676699552287	1.6656197182093329
2.855628557652932	1.6677551310557772
2.8689503330483395	1.6720008611778834
2.8955938838391537	1.6803888190107756
2.948880985420782	1.696725837374491
3.0554551885840384	1.7274469555949235
3.05872473223977	1.7283446712602022
3.0619942758955014	1.7292395754552061
3.0685333632069645	1.7310208991184852
3.0816115378298905	1.7345492562491884
3.107767887075743	1.7414660138004305
3.1600805855674476	1.7547175817731604
3.163350129223179	1.755519177215109
3.1666196728789107	1.756317567607848
3.1731587601903737	1.7579046854216436
3.1862369348132997	1.761039935678782
3.2123932840591523	1.7671518466448082
3.264705982550857	1.7787204591272656
3.2677551872379578	1.7793670750492578
3.270804391925059	1.780010581744622
3.2769028012992614	1.781288231334473
3.289099620047666	1.7838058236975358
3.3134932575444744	1.7886881871163705
3.362280532538092	1.7978259891917403
3.365329737225193	1.7983687415137553
3.3683789419122943	1.7989081069811677
3.3744773512864965	1.7999766442982315
3.386674170034901	1.8020727145488888
3.4110678075317096	1.806099020527773
3.459855082525327	1.813474125616945
3.4631622645703284	1.8139407777310743
3.4664694466153296	1.8144031495169122
3.473083810705332	1.8153150145172543
3.486312538885337	1.81708696945188
3.5127699952453475	1.8204217281300898
3.5160771772903487	1.820818789613688
3.5193843593353504	1.8212114253123655
3.525998723425353	1.8219833844968227
3.539227451605358	1.823473812478646
3.565684907965368	1.8262388121033635
3.568992090010369	1.8265640388765954
3.5722992720553703	1.8268847056210553
3.578913636145373	1.8275123270569926
3.592142364325378	1.8287125005585865
3.595449546370379	1.8290010256203177
3.5987567284153803	1.8292849279353194
3.605371092505383	1.8298388338617066
3.618599820685388	1.8308908403287767
3.6219070027303895	1.8311421725142718
3.625214184775391	1.8313888222712884
3.6318285488653936	1.8318680455759697
3.6450572770453986	1.8327699876148944
3.6483644590904	1.8329836603005345
3.651671641135401	1.8331925939833942
3.6582860052254036	1.8335962169910212
3.6715147334054086	1.8343462969188022
3.6746015764817797	1.8345103201642379
3.6776884195581503	1.8346701686924476
3.683862105710892	1.834977320645426
3.686948948787263	1.835124613690666
3.6900357918636337	1.8352677112597962
3.6962094780163754	1.8355412996364777
3.6992963210927465	1.8356717803746108
3.702383164169117	1.8357980454979639
3.708556850321859	1.8360379091910002
3.720904222627342	1.8364668345957773
3.7239910657037125	1.8365634543759175
3.7270779087800836	1.8366558201458598
3.733251594932825	1.8368277712092744
3.736338438009196	1.8369073473794317
3.7394252810855666	1.836982651292914
3.7455989672383083	1.8371204245432204
3.7486858103146794	1.8371828850771077
3.75177265339105	1.8372410557485992
3.7548594964674207	1.8372949322569427
3.7579463395437918	1.8373445103418058
3.761033182620163	1.8373897857833466
3.7641200256965335	1.8374307544022854
3.767206868772904	1.8374674120599765
3.770293711849275	1.837499754658478
3.7733805549256463	1.837527778140623
3.776467398002017	1.8375514784900857
3.7795542410783876	1.8375708517314557
3.7826410841547586	1.837585893930301
3.7857279272311297	1.8375966011932368
3.7888147703075004	1.8376029696679939
3.791901613383871	1.837604995543484
3.794988456460242	1.8376026750498653
3.798075299536613	1.8375960044586075
3.801162142612984	1.8375849800825572
3.8042489856893544	1.8375695982759996
3.8073358287657255	1.8375498554347238
3.810422671842096	1.8375257479960858
3.813509514918467	1.8374972724390675
3.816596357994838	1.8374644252843408
3.8196832010712085	1.8374272030943277
3.822770044147579	1.83738560247326
3.8258568872239502	1.83733962006724
3.828943730300321	1.8372892525642965
3.8320305733766915	1.8372344966944465
3.8351174164530626	1.8371753492297507
3.8382042595294332	1.8371118069843715
3.844377945682175	1.8369715256190562
3.847464788758546	1.836894780338454
3.8505516318349167	1.8368136279559488
3.8567253179876584	1.8366380900296644
3.8598121610640295	1.8365436986642314
3.8628990041404	1.8364448885536915
3.869072690293142	1.8362340009220701
3.872417510727413	1.8361123502494368
3.875762331161684	1.8359854982614545
3.8824519720302257	1.8357161770232497
3.8857967924644967	1.8355737012626514
3.8891416128987677	1.8354260111660934
3.8958312537673097	1.835114975595818
3.8991760742015806	1.8349516240858683
3.9025208946358516	1.8347830461676256
3.9092105355043936	1.8344301996882042
3.922589817241478	1.8336616675720485
3.9259346376757494	1.8334564277938619
3.9292794581100203	1.8332459403241814
3.9359690989785623	1.8328092128065712
3.949348380715646	1.831872684298618
3.976106944189814	1.829746878750695
3.979451764624085	1.829457422723547
3.982796585058356	1.8291626879856315
3.989486225926898	1.8285573767421113
4.002865507663982	1.827283351143369
4.02962407113815	1.824481450364138
4.032968891572421	1.824107398188705
4.036313712006692	1.823728051832246
4.043003352875234	1.8229534748476706
4.0563826346123175	1.821340775123261
4.083141198086486	1.817861174820372
4.086425118327638	1.8174107968290032
4.089709038568788	1.8169553158712948
4.096276879051089	1.8160290471304215
4.109412560015693	1.8141153000584793
4.135683921944899	1.8100431571952296
4.13896784218605	1.809511224202087
4.1422517624272	1.8089742031576692
4.148819602909502	1.8078849026404464
4.161955283874105	1.8056453111614101
4.1882266458033115	1.8009225603956476
4.191510566044462	1.800309420522839
4.194794486285613	1.7996912221023347
4.2013623267679145	1.7984396589821579
4.214498007732518	1.7958759363436374
4.240769369661724	1.7905067027022523
4.293312093520136	1.7788066163825493
4.296375674792657	1.778085096349415
4.299439256065177	1.7773592626775123
4.305566418610217	1.7758946678230787
4.317820743700299	1.7729138642524958
4.342329393880461	1.7667466061089228
4.391346694240786	1.7535964774093156
4.394410275513307	1.752738783970935
4.397473856785827	1.7518769043292155
4.403601019330868	1.7501406051003423
4.415855344420949	1.7466179797604044
4.440363994601112	1.7393737182900448
4.489381294961437	1.7240984572529645
4.492702853591858	1.7230258345467113
4.496024412222278	1.7219484897121973
4.502667529483119	1.7197796638589278
4.515953764004802	1.7153856817474633
4.542526233048166	1.7063741541574922
4.595671171134894	1.6874715985381035
4.70196104730835	1.6462771412548678
4.70506226697014	1.6450097805005308
4.70816348663193	1.6437388105123443
4.71436592595551	1.641186077413037
4.726770804602671	1.6360376826015735
4.751580561896991	1.625571156659899
4.801200076485632	1.6039754078534718
4.900439105662914	1.5582695396627895
5.095019551657784	1.460052566796757
5.306110548558265	1.3433374023277191
5.503099851466398	1.22813156619589
5.716599705280141	1.1001594168156188
5.92620194673419	0.9750337845323995
6.121702494195891	0.8617667651929903
6.333713592563203	0.7454778581023135
6.531622996938168	0.6451232863714066
6.725634788953437	0.5558229840413206
6.936157131874317	0.4700260046077984
7.13257778080285	0.40072241021531124
7.135904830800259	0.39963751497770533
7.1392318807976665	0.3985555557992942
7.1458859807924835	0.39640043787534196
7.1591941807821176	0.39212534774930874
7.185810580761386	0.3837152756698778
7.239043380719922	0.36745135006652396
7.345508980636994	0.3371083195055364
7.348615691665772	0.336265839396154
7.35172240269455	0.33542575970361466
7.357935824752107	0.33375278936408975
7.3703626688672195	0.3304355184043105
7.395216357097444	0.3239149484880432
7.444923733557893	0.3113238068039409
7.54433848647879	0.28789089248952865
7.547384297314448	0.2872088051034884
7.550430108150106	0.28652880564319533
7.556521729821421	0.28517505527651116
7.568704973164053	0.28249244156171793
7.593071459849316	0.2772258953603929
7.641804433219841	0.26708045205227654
7.7392703799608915	0.24828153003360837
7.74257416815445	0.2476779282264843
7.745877956348007	0.24707647342741576
7.752485532735124	0.24587998259394717
7.765700685509355	0.24351251972012367
7.792130991057819	0.23887841262051412
7.844991602154748	0.2300033287574666
7.950712824348604	0.21374338043173613
7.953796273573531	0.2132975130448535
7.956879722798458	0.21285319620122037
7.9630466212483135	0.21196919515385407
7.975380418148024	0.21021959067023172
8.000048011947445	0.20679290847495083
8.049383199546286	0.20022114681069433
8.148053574743969	0.1881362776740289
8.151395001326797	0.1877503620237029
8.154736427909624	0.18736591262364743
8.161419281075279	0.18660138903400178
8.174784987406591	0.18508967823913758
8.201516400069213	0.18213429165415515
8.254979225394457	0.17648526388067837
8.361904876044944	0.16615269892539997
8.365185402434651	0.16585457523688904
8.36846592882436	0.16555751644103842
8.375026981603774	0.16496657329288775
8.388149087162603	0.16379724370013354
8.414393298280263	0.1615076914796938
8.466881720515584	0.15711620034570192
8.571858564986224	0.14901560412007148
8.5749187524073	0.1487919643303113
8.577978939828377	0.14856898931181867
8.584099314670532	0.14812501960632385
8.596340064354841	0.14724490420482086
8.620821563723457	0.1455151993665735
8.66978456246069	0.14217187013307608
8.767710559935155	0.13590359195721136
8.980073105789698	0.12383216231044743
9.178333957651894	0.11387317608692174
9.372697197154395	0.10487011694195342
9.583570987562506	0.09562887039133988
9.78034308397827	0.08735038437121993
9.783775220102335	0.08720862837863563
9.787207356226398	0.08706696285271028
9.794071628474526	0.08678390365907013
9.807800172970783	0.08621887629079988
9.835257261963294	0.08509321984430794
9.890171439948318	0.08285985747102213
9.893603576072383	0.08272108414848171
9.897035712196447	0.08258240800268173
9.903899984444575	0.08230534845761556
9.917628528940831	0.08175240914529691
9.945085617933342	0.0806513239797532
9.948517754057406	0.08051414452975081
9.95194989018147	0.08037706767216264
9.958814162429597	0.08010322324400686
9.972542706925854	0.07955678233298002
9.975974843049919	0.07942043438976204
9.979406979173982	0.07928419216310496
9.98627125142211	0.07901202649524659
9.989703387546175	0.07887610388115952
9.993135523670238	0.07874028863775179
9.996567659794302	0.07860458118757153
9.999999795918367	0.07846898195666324

==> FTdFilter3.txt <==
2.0408163265306121e-7	1.0000000000000036
0.003067179205596267	1.0000008063650532
0.006134154329559881	1.0000032252497233
0.009201129453523495	1.0000072566663754
0.01226810457748711	1.000012900635611
0.015335079701450725	1.0000201571862726
0.01840205482541434	1.000029026355443
0.021469029949377952	1.000039508188448
0.02453600507334157	1.0000516027388524
0.027602980197305182	1.000065310068465
0.030669955321268795	1.0000806302473377
0.033736930445232405	1.0000975633537645
0.03680390556919602	1.0001161094742843
0.03987088069315964	1.00013626870368
0.042937855817123255	1.000158041144981
0.04907180606505048	1.0002064261166501
0.05213878118901409	1.0002330388943126
0.05520575631297771	1.0002612653784733
0.06133970656090494	1.0003225600516314
0.06440668168486854	1.000355628553933
0.06747365680883216	1.000390311389342
0.0736076070567594	1.0004645207769043
0.07667458218072301	1.0005040477084137
0.07974155730468663	1.0005451897317474
0.08587550755261386	1.0006323199034857
0.09814340804846831	1.0008259711573764
0.10121038317243192	1.000878425175788
0.10427735829639553	1.000932496200223
0.11041130854432277	1.0010454903814907
0.12267920904017723	1.0012908955378692
0.12574618416414085	1.001356293810777
0.12881315928810444	1.0014233115338493
0.13494710953603167	1.0015622067101644
0.14721501003188614	1.0018594461064045
0.15028198515584976	1.0019378100454728
0.15334896027981337	1.0020177964101338
0.1594829105277406	1.0021826380620105
0.17175081102359507	1.0025318090430713
0.19628661201530398	1.0033082046206059
0.19961156449716777	1.0034214350650774
0.20293651697903153	1.0035365812821828
0.20958642194275912	1.0037726238191889
0.22288623187021428	1.0042677294481674
0.2494858517251246	1.005350193837517
0.2528108042069884	1.0054941663470682
0.2561357566888522	1.0056400671173207
0.26278566165257977	1.0059376569701257
0.27608547158003494	1.0065560152921873
0.3026850914349452	1.0078856591986343
0.30601004391680897	1.00806059600251
0.3093349963986728	1.0082374765498685
0.3159849013624003	1.0085970731581366
0.3292847112898555	1.0093396390734741
0.3558843311447658	1.0109185168213524
0.40908357085458646	1.0144534570840447
0.4121881843678198	1.0146753672759254
0.41529279788105317	1.0148990069885226
0.42150202490751987	1.0153514797040237
0.43392047896045327	1.0162772319080824
0.4587573870663201	1.018212240038347
0.5084312032780537	1.0224186084111446
0.5115358167912871	1.0226964941676304
0.5146404303045204	1.0229761517781262
0.5208496573309871	1.0235407884750438
0.5332681113839205	1.0246913896926437
0.5581050194897873	1.0270782466341066
0.6077788357015209	1.0321974500593887
0.6108225490216341	1.032526217667738
0.6138662623417472	1.0328567381283067
0.6199536889819734	1.0335230443076389
0.6321285422624259	1.0348767650954451
0.6564782488233307	1.0376690268404645
0.7051776619451406	1.0435960390143575
0.7082213752652537	1.0439817707787677
0.7112650885853669	1.0443693132324396
0.7173525152255931	1.0451498380153208
0.7295273685060456	1.0467327022179118
0.7538770750669506	1.0499861374374015
0.8025764881887605	1.0568475357092209
0.8058781788667737	1.0573299954504156
0.809179869544787	1.0578146644359883
0.8157832509008136	1.0587906414955985
0.8289900136128668	1.0607692320986442
0.8554035390369732	1.0648336098660784
0.9082305898851858	1.073396508193972
1.013884691581611	1.092304081710506
1.016966043290994	1.0928919936695245
1.0200473950003768	1.0934820069855138
1.0262100984191425	1.0946683491221891
1.0385355052566738	1.0970663758471677
1.0631863189317368	1.1019644484139937
1.1124879462818624	1.1121739548668237
1.2110912009821138	1.1342900245578353
1.2144305300493967	1.1350795431703258
1.2177698591166797	1.1358717595922618
1.2244485172512458	1.1374643022884259
1.2378058335203779	1.1406819423644647
1.2645204660586422	1.1472483677980114
1.3179497311351707	1.1609132736146672
1.4248082612882276	1.1904317977271908
1.4280866901623903	1.1913846911368586
1.431365119036553	1.1923404446647021
1.4379219767848788	1.1942605481430755
1.45103569228153	1.19813525316831
1.4772631232748323	1.20602355268048
1.529717985261437	1.2223628467727183
1.6346277092346464	1.2573483012750513
1.8303454631887173	1.3311990690210636
2.0425737680483995	1.4245507003720133
2.240700378915734	1.5245868547991386
2.434929377423373	1.6346881105367357
2.645668926836623	1.7668896529643292
2.842306782257525	1.9007482380572291
3.0554551885840384	2.0546686027909504
3.264705982550857	2.210983748785848
3.459855082525327	2.357218124723217
3.6715147334054086	2.510917246717454
3.869072690293142	2.644263406524905
3.872417510727413	2.6464045114764314
3.875762331161684	2.6485411950302837
3.8824519720302257	2.652801192023526
3.8958312537673097	2.661266964684209
3.922589817241478	2.6779757077737782
3.976106944189814	2.7104548498474066
4.083141198086486	2.771287172380885
4.086425118327638	2.7730598193087452
4.089709038568788	2.774826609734389
4.096276879051089	2.7783425269638764
4.109412560015693	2.7853030502920113
4.135683921944899	2.798933632914549
4.1882266458033115	2.8249917613424382
4.191510566044462	2.826565530558535
4.194794486285613	2.828132711190221
4.2013623267679145	2.831247218368757
4.214498007732518	2.8373962010226097
4.240769369661724	2.849369162140048
4.293312093520136	2.8719768132738044
4.296375674792657	2.873238559788673
4.299439256065177	2.8744939824887115
4.305566418610217	2.876985790851715
4.317820743700299	2.881892803098891
4.342329393880461	2.8913968020860112
4.391346694240786	2.9091365503213025
4.394410275513307	2.9101880536622002
4.397473856785827	2.911232734298657
4.403601019330868	2.9133015688505477
4.415855344420949	2.9173567241442355
4.440363994601112	2.925133774733307
4.489381294961437	2.9393300305892764
4.492702853591858	2.9402254774023184
4.496024412222278	2.9411123871774523
4.502667529483119	2.9428605313035243
4.515953764004802	2.946253672934701
4.542526233048166	2.95262389004045
4.545847791678587	2.9533808650830915
4.549169350309008	2.954129056880698
4.555812467569848	2.955599032585548
4.56909870209153	2.958432950915607
4.595671171134894	2.9636735275536217
4.598992729765315	2.964288279157849
4.6023142883957355	2.964894026580781
4.608957405656576	2.966078457236292
4.622243640178258	2.9683387061244404
4.625565198808679	2.9688810678904285
4.6288867574390995	2.9694143249140246
4.63552987469994	2.970453476465659
4.648816109221622	2.972421997709519
4.652137667852043	2.972891188915272
4.6554592264824635	2.973351181637201
4.662102343743304	2.97424352681667
4.675388578264986	2.975917348560036
4.678710136895407	2.9763126435765637
4.682031695525827	2.976698653339072
4.688674812786668	2.9774427758179867
4.70196104730835	2.978819149859331
4.70506226697014	2.9791188933250727
4.70816348663193	2.97941047368184
4.71436592595551	2.9799691143529667
4.7174671456173005	2.980236159525409
4.720568365279091	2.980495011305401
4.726770804602671	2.980988105357685
4.729872024264461	2.981222333182396
4.732973243926251	2.981448338719842
4.739175683249831	2.981875654998909
4.742276902911621	2.9820769519928234
4.7453781225734115	2.9822699992043917
4.751580561896991	2.982631317753622
4.75468178155878	2.9827995760488073
4.75778300122057	2.982959558477016
4.76088422088236	2.9831112587386945
4.76398544054415	2.9832546706232455
4.7670866602059405	2.9833897880091933
4.770187879867731	2.9835166048643242
4.776390319191311	2.9837453133005787
4.779491538853101	2.983847193265013
4.782592758514891	2.9839407494655514
4.785693978176681	2.9840259763186134
4.788795197838471	2.9841028683307846
4.791896417500261	2.984171420098969
4.7949976371620515	2.9842316263105237
4.798098856823842	2.9842834817434083
4.801200076485632	2.9843269812663173
4.804301296147422	2.984362119838829
4.807402515809212	2.9843888925115296
4.810503735471002	2.9844072944261595
4.813604955132792	2.98441732081574
4.816706174794582	2.9844189670047117
4.819807394456372	2.9844122284090617
4.8229086141181625	2.9843971005364525
4.826009833779953	2.984373578986352
4.829111053441743	2.9843416594501586
4.832212273103533	2.9843013377113268
4.835313492765323	2.984252609645489
4.838414712427113	2.9841954712205783
4.841515932088903	2.9841299184969468
4.844617151750693	2.984055947627489
4.847718371412483	2.983973554857749
4.8508195910742735	2.983882736526047
4.853920810736064	2.9837834890635864
4.857022030397854	2.983675808994567
4.860123250059644	2.9835596929362977
4.863224469721434	2.983435137599301
4.866325689383224	2.9833021397874253
4.869426909045014	2.9831606963979485
4.875629348368594	2.9828524609430773
4.8787305680303845	2.9826856631403165
4.881831787692175	2.9825104082854264
4.888034227015755	2.982134516977116
4.900439105662914	2.981281140142426
4.903479425131584	2.9810513044588145
4.906519744600255	2.980813322931152
4.912600383537594	2.980312915337931
4.924761661412273	2.9792142778646156
4.927801980880942	2.9789192306816914
4.930842300349612	2.9786160259226384
4.936922939286952	2.9779851394793533
4.949084217161632	2.9766254344496113
4.9521245366303015	2.976265101599566
4.955164856098971	2.975896605072875
4.961245495036311	2.97513511961793
4.973406772910991	2.9735141744603824
4.997729328660349	2.969880424547744
5.000769648129019	2.9693894787240795
5.0038099675976895	2.968890374031241
5.009890606535029	2.9678676923532534
5.0220518844097075	2.9657244750282166
5.046374440159067	2.9610469810695887
5.049414759627736	2.9604256700853657
5.052455079096406	2.9597962278460153
5.058535718033746	2.95851295963214
5.070696995908426	2.955848963480936
5.095019551657784	2.950131809104426
5.0983178484843545	2.949316645115969
5.101616145310924	2.9484919712291573
5.108212738964064	2.9468141139352375
5.121405926270344	2.943344509409047
5.147792300882904	2.9359510294274855
5.151090597709475	2.934984377741519
5.154388894536044	2.9340083111697624
5.160985488189184	2.93202796143093
5.174178675495464	2.9279545988758833
5.2005650501080245	2.9193589507131934
5.203863346934595	2.918242567625358
5.2071616437611645	2.917116896092299
5.2137582374143046	2.914837723565501
5.226951424720585	2.9101683185780045
5.253337799333145	2.9003874335692967
5.306110548558265	2.8790762927416176
5.309188506416204	2.877762087365779
5.312266464274144	2.8764400932553804
5.318422379990023	2.8737727803263446
5.330734211421781	2.8683451510388736
5.355357874285298	2.85712031562935
5.404605200012331	2.833212998595865
5.40768315787027	2.831655120806092
5.41076111572821	2.830089828588579
5.41691703144409	2.82693705335765
5.429228862875847	2.820543111768285
5.453852525739364	2.807404709692296
5.503099851466398	2.779751284995254
5.506435786682237	2.7778128528551833
5.509771721898077	2.7758662526130577
5.516443592329757	2.7719486277334116
5.5297873331931156	2.764016245653249
5.5564748149198335	2.7477675616242108
5.6098497783732695	2.7137727562599823
5.716599705280141	2.640120171052152
5.719874740302862	2.6377475392208725
5.723149775325581	2.635368454655165
5.7296998453710195	2.630591025458973
5.742799985461897	2.6209598178671234
5.769000265643653	2.601397594547725
5.8214008260071655	2.5611195508140683
5.92620194673419	2.4763277627423887
6.121702494195891	2.3058018127859348
6.333713592563203	2.1088646383944205
6.531622996938168	1.9207125389510156
6.725634788953437	1.7384819527297415
6.936157131874317	1.549490293206462
7.13257778080285	1.3862250120869846
7.345508980636994	1.2275149266391048
7.54433848647879	1.0987300795181452
7.547384297314448	1.096908860727495
7.550430108150106	1.0950922457688455
7.556521729821421	1.0914728276136552
7.568704973164053	1.0842892362991179
7.593071459849316	1.070142958866864
7.641804433219841	1.042732504408185
7.7392703799608915	0.9914134889078713
7.74257416815445	0.9897549400815864
7.745877956348007	0.9881016550841866
7.752485532735124	0.9848108555957317
7.765700685509355	0.9782921871979956
7.792130991057819	0.9655052932051549
7.844991602154748	0.9409219791143508
7.950712824348604	0.8956107544125025
7.953796273573531	0.894364249749531
7.956879722798458	0.8931219068619165
7.9630466212483135	0.890649674439587
7.975380418148024	0.8857547966380818
8.000048011947445	0.8761615406302797
8.049383199546286	0.8577456586147435
8.052466648771212	0.856628153654905
8.05555009799614	0.8555145336070971
8.061716996445995	0.8532989109395884
8.074050793345705	0.8489138720911813
8.098718387145126	0.8403264842370315
8.148053574743969	0.8238649176263414
8.151395001326797	0.8227835990648786
8.154736427909624	0.8217064714485407
8.161419281075279	0.8195647362062247
8.174784987406591	0.8153309736152252
8.201516400069213	0.8070592723180373
8.254979225394457	0.791274640885051
8.258320651977286	0.7903207071350303
8.261662078560112	0.7893705247150183
8.268344931725768	0.7874813569036174
8.28171063805708	0.7837474092757611
8.308442050719702	0.7764538453374932
8.361904876044944	0.7625379973434713
8.365185402434651	0.7617122356717894
8.36846592882436	0.76088964101074
8.375026981603774	0.7592538965657785
8.388149087162603	0.756019793506734
8.414393298280263	0.7496979733860546
8.466881720515584	0.7376145230473529
8.571858564986224	0.7154849961074433
8.5749187524073	0.7148770972484089
8.577978939828377	0.714271167431707
8.584099314670532	0.7130651694517762
8.596340064354841	0.7106763022999126
8.620821563723457	0.7059885490295933
8.66978456246069	0.6969528438247364
8.767710559935155	0.6800826504781472
8.980073105789698	0.6475659030594105
9.178333957651894	0.6200061387027019
9.372697197154395	0.5936196475080964
9.583570987562506	0.5642055257710994
9.78034308397827	0.5353104720221384
9.783775220102335	0.5347928034305478
9.787207356226398	0.534274674992253
9.794071628474526	0.5332370432843602
9.807800172970783	0.5311563159861099
9.835257261963294	0.5269733260401155
9.890171439948318	0.5185243339710688
9.893603576072383	0.517992741614336
9.897035712196447	0.5174607477151015
9.903899984444575	0.5163955652474734
9.917628528940831	0.5142604934161592
9.945085617933342	0.5099721268448622
9.948517754057406	0.5094344278569191
9.95194989018147	0.5088963713442277
9.958814162429597	0.5078191979656514
9.972542706925854	0.5056606971952605
9.975974843049919	0.5051202251719841
9.979406979173982	0.5045794209183707
9.98627125142211	0.5034968289772552
9.989703387546175	0.5029550479963261
9.993135523670238	0.5024129481976689
9.996567659794302	0.5018705330114407
9.999999795918367	0.5013278058980501

==> PdFilter0.txt <==
2.0408163265306121e-7	0.9999999999999929
0.003067179205596267	0.9999983872718444
0.006134154329559881	0.9999935495317598
0.009201129453523495	0.999985486825225
0.01226810457748711	0.9999741992280485
0.015335079701450725	0.9999596868463584
0.01840205482541434	0.9999419498166032
0.021469029949377952	0.9999209883055485
0.02453600507334157	0.9998968025102738
0.027602980197305182	0.9998693926581707
0.030669955321268795	0.9998387590069383
0.033736930445232405	0.9998049018445803
0.03680390556919602	0.9997678214894009
0.03987088069315964	0.9997275182899983
0.042937855817123255	0.9996839926252605
0.04907180606505048	0.9995872755667469
0.05213878118901409	0.9995340850821414
0.05520575631297771	0.9994776739505284
0.06133970656090494	0.9993551918974919
0.06440668168486854	0.9992891221272867
0.06747365680883216	0.9992198340124926
0.0736076070567594	0.9990716053840714
0.07667458218072301	0.9989926662634295
0.07974155730468663	0.9989105115841479
0.08587550755261386	0.9987365586676804
0.09814340804846831	0.9983501021178994
0.10121038317243192	0.9982454618315563
0.10427735829639553	0.9981376130062346
0.11041130854432277	0.9979122938204394
0.12267920904017723	0.9974231995630157
0.12574618416414085	0.9972929210089816
0.12881315928810444	0.9971594428600951
0.13494710953603167	0.9968828928193462
0.14721501003188614	0.9962914547312932
0.15028198515584976	0.9961356161740766
0.15334896027981337	0.9959765888818986
0.1594829105277406	0.9956489740891431
0.17175081102359507	0.9949555473100287
0.19628661201530398	0.9934162790013549
0.19961156449716777	0.9931920887866895
0.20293651697903153	0.9929641832614525
0.20958642194275912	0.9924972363517295
0.22288623187021428	0.9915188718680714
0.2494858517251246	0.9893848762819909
0.2528108042069884	0.9891015646522688
0.2561357566888522	0.9888145826733097
0.26278566165257977	0.9882296203080552
0.27608547158003494	0.9870157926503168
0.3026850914349452	0.9844132843774879
0.30601004391680897	0.9840716473010066
0.3093349963986728	0.9837263950078823
0.3159849013624003	0.9830250599225255
0.3292847112898555	0.9815791759745756
0.3558843311447658	0.978515450988568
0.40908357085458646	0.9717078669754408
0.4121881843678198	0.9712828831983606
0.41529279788105317	0.9708548690174774
0.42150202490751987	0.9699897656754604
0.43392047896045327	0.9682233742270361
0.4587573870663201	0.9645467964322078
0.5084312032780537	0.9566263755600549
0.5115358167912871	0.9561065623611137
0.5146404303045204	0.9555838617209037
0.5208496573309871	0.9545298177384087
0.5332681113839205	0.9523872977321681
0.5581050194897873	0.947965660711826
0.6077788357015209	0.9385853777634224
0.6108225490216341	0.9379877045689932
0.6138662623417472	0.937387418389454
0.6199536889819734	0.9361790284695345
0.6321285422624259	0.9337311293220381
0.6564782488233307	0.9287120786864632
0.7051776619451406	0.9181910390191913
0.8025764881887605	0.895301904439255
0.8058781788667737	0.8944846471847773
0.809179869544787	0.8936647642312967
0.8157832509008136	0.8920171545690995
0.8289900136128668	0.8886907948178623
0.8554035390369732	0.8819154080147139
0.9082305898851858	0.867889391290154
1.013884691581611	0.8380637488961927
1.2110912009821138	0.7769832807858541
1.4248082612882276	0.7048778028872837
1.6346277092346464	0.6306279340707853
1.8303454631887173	0.5604535345488187
2.0425737680483995	0.48552867340722555
2.240700378915734	0.4184103698353833
2.434929377423373	0.35658234264297506
2.645668926836623	0.2950452835902242
2.842306782257525	0.24351574588760563
3.0554551885840384	0.19447239603208966
3.264705982550857	0.1532684425691565
3.2677551872379578	0.15271797530876843
3.270804391925059	0.15216892025220974
3.2769028012992614	0.15107504209596873
3.289099620047666	0.1489041804717659
3.3134932575444744	0.14462976263487687
3.362280532538092	0.13634783414819765
3.459855082525327	0.12083117199629688
3.4631622645703284	0.12032926276102833
3.4664694466153296	0.11982890581197791
3.473083810705332	0.11883284005141906
3.486312538885337	0.116859239494805
3.5127699952453475	0.11298566167129127
3.565684907965368	0.10552887421471233
3.6715147334054086	0.0917420257569407
3.6746015764817797	0.09136180604727602
3.6776884195581503	0.09098280287001345
3.683862105710892	0.09022843745411094
3.6962094780163754	0.08873420953766238
3.720904222627342	0.08580327533566284
3.770293711849275	0.08016752375653036
3.7733805549256463	0.0798251409979392
3.776467398002017	0.07948390370160685
3.7826410841547586	0.07880485639521598
3.794988456460242	0.07746040707141529
3.8196832010712085	0.07482557655158945
3.869072690293142	0.06976805228283306
3.872417510727413	0.06943558651288474
3.875762331161684	0.06910437860415825
3.8824519720302257	0.06844572444323359
3.8958312537673097	0.06714337914493768
3.922589817241478	0.06459787028224115
3.976106944189814	0.05973819651047833
3.979451764624085	0.0594444953154547
3.982796585058356	0.05915195582686371
3.989486225926898	0.058570349886267976
4.002865507663982	0.05742094555441608
4.02962407113815	0.05517669017373808
4.083141198086486	0.050900979019776894
4.086425118327638	0.0506476425343506
4.089709038568788	0.050395332772003386
4.096276879051089	0.049893782027557135
4.109412560015693	0.04890287599689828
4.135683921944899	0.046969209473094985
4.1882266458033115	0.04328938746383631
4.191510566044462	0.043067500262236366
4.194794486285613	0.042846549364907345
4.2013623267679145	0.042407445301877726
4.214498007732518	0.0415403499589629
4.240769369661724	0.039849987220431655
4.293312093520136	0.03663962207772922
4.296375674792657	0.036459265085426365
4.299439256065177	0.036279646347775966
4.305566418610217	0.035922614836671585
4.317820743700299	0.03521731420816061
4.342329393880461	0.03384127290061348
4.391346694240786	0.03122354787358587
4.394410275513307	0.031065736113175837
4.397473856785827	0.03090859346953918
4.403601019330868	0.030596307075812807
4.415855344420949	0.029979670831291647
4.440363994601112	0.028777674796839223
4.489381294961437	0.026495072542758343
4.492702853591858	0.026346093238812544
4.496024412222278	0.026197822536850324
4.502667529483119	0.025903396681455203
4.515953764004802	0.025322935626130458
4.542526233048166	0.024195007823626546
4.595671171134894	0.022066648218830573
4.598992729765315	0.021939095508514205
4.6023142883957355	0.02181217170769976
4.608957405656576	0.021560201208663324
4.622243640178258	0.021063701529272755
4.648816109221622	0.020099935088721394
4.70196104730835	0.01828514596304907
4.70506226697014	0.0181837367278758
4.70816348663193	0.01808281097403491
4.71436592595551	0.017882402628681265
4.726770804602671	0.017487307848647375
4.751580561896991	0.016719603530816727
4.801200076485632	0.015270973159533529
4.804301296147422	0.01518415266452967
4.807402515809212	0.015097759447691346
4.813604955132792	0.014926248107211782
4.826009833779953	0.014588278849350182
4.8508195910742735	0.013932182024787368
4.900439105662914	0.012696436795382062
4.903479425131584	0.012623922830610245
4.906519744600255	0.012551769735159557
4.912600383537594	0.012408540317631316
4.924761661412273	0.01212634795642831
4.949084217161632	0.011578707508303488
4.997729328660349	0.01054788404347857
5.000769648129019	0.010486213597870784
5.0038099675976895	0.010424859279867901
5.009890606535029	0.010303093698691508
5.0220518844097075	0.010063297679775722
5.046374440159067	0.009598352902353965
5.095019551657784	0.008724758354706902
5.0983178484843545	0.008668145985576614
5.101616145310924	0.008611857625417742
5.108212738964064	0.008500246767508556
5.121405926270344	0.008280845646631094
5.147792300882904	0.007856987383446283
5.2005650501080245	0.0070664100057020885
5.203863346934595	0.007019426962442425
5.2071616437611645	0.006972721170075936
5.2137582374143046	0.00688013583950038
5.226951424720585	0.006698231989613579
5.253337799333145	0.0063471901344682655
5.306110548558265	0.005693825778278559
5.309188506416204	0.005657639765915442
5.312266464274144	0.00562165908718907
5.318422379990023	0.00555030977525989
5.330734211421781	0.005410031849476954
5.355357874285298	0.005138941955047472
5.404605200012331	0.00463293932547772
5.40768315787027	0.004602850896227973
5.41076111572821	0.004572937901418762
5.41691703144409	0.0045136347120556496
5.429228862875847	0.004397095203761697
5.453852525739364	0.004172091867084636
5.503099851466398	0.0037528983503114437
5.506435786682237	0.003725926105435021
5.509771721898077	0.0036991288540041186
5.516443592329757	0.0036460554111006193
5.5297873331931156	0.0035419655665570615
5.5564748149198335	0.003341800083072348
5.6098497783732695	0.002971871328210803
5.613185713589109	0.0029500334516587307
5.616521648804949	0.002928341278817916
5.6231935192366285	0.002885390659060923
5.6365372600999875	0.002801200849179682
5.663224741826705	0.0026394824584652313
5.716599705280141	0.0023412665039215623
5.719874740302862	0.002324009991721799
5.723149775325581	0.0023068696378730253
5.7296998453710195	0.0022729346607097273
5.742799985461897	0.0022064286031020833
5.769000265643653	0.002078722634639051
5.8214008260071655	0.0018433830485972199
5.824675861029885	0.0018295190177437335
5.827950896052604	0.0018157507620823702
5.834500966098044	0.0017884992364924953
5.847601106188922	0.0017351199157465544
5.873801386370678	0.0016327289628671232
5.92620194673419	0.0014444385152724366
5.92925664278828	0.0014341058461053633
5.932311338842369	0.0014238414622687982
5.938420730950547	0.001403515943068749
5.950639515166904	0.0013636667574652502
5.975077083599616	0.0012870883219094173
6.023952220465041	0.0011457372331949197
6.027006916519131	0.0011373997664809047
6.03006161257322	0.001129118664275603
6.036171004681398	0.0011127241871029068
6.048389788897754	0.001080596676347071
6.072827357330466	0.0010189131674465336
6.121702494195891	0.000905260911512097
6.125015167607881	0.0008980027128839633
6.128327841019869	0.0008907988927538166
6.134953187843848	0.0008765529177812892
6.1482038814918045	0.0008486974571272174
6.174705268787719	0.0007954528857454069
6.178017942199708	0.0007890217561577603
6.181330615611698	0.0007826393676540434
6.187955962435676	0.0007700194761930735
6.201206656083633	0.0007453499825342053
6.227708043379547	0.0006982197691035078
6.231020716791536	0.0006925294043912889
6.234333390203526	0.0006868826557859379
6.240958737027504	0.0006757187920772238
6.254209430675461	0.0006539011977564115
6.280710817971375	0.0006122408526360861
6.333713592563203	0.0005363175927660937
6.336805927006562	0.0005321749314141569
6.339898261449921	0.0005280625694953336
6.346082930336639	0.0005199279330581686
6.358452268110074	0.0005040134000697656
6.3831909436569445	0.0004735593992844945
6.3862832781003025	0.0004698778246775595
6.389375612543661	0.0004662234413049415
6.395560281430379	0.0004589955110189115
6.407929619203815	0.0004448578971606017
6.432668294750686	0.000417815772582268
6.435760629194045	0.00041454771631576124
6.4388529636374034	0.0004113040274924864
6.445037632524121	0.0004048890830069402
6.457406970297557	0.0003923442993506433
6.482145645844427	0.0003683589737397429
6.531622996938168	0.0003245288614594257
6.5346544311884065	0.0003220126958057286
6.537685865438645	0.00031951525991271866
6.543748733939122	0.000314576060503655
6.5558744709400765	0.0003049167773527315
6.580125944941985	0.00028644673940639206
6.583157379192223	0.00028421515860909693
6.586188813442462	0.00028200033031006367
6.5922516819429395	0.0002776204634012388
6.604377418943894	0.0002690566546061969
6.628628892945803	0.0002526874704469249
6.631660327196041	0.00025071027762916094
6.63469176144628	0.0002487480491170466
6.640754629946757	0.00024486806230635395
6.652880366947711	0.00023728304814816796
6.67713184094962	0.00022279003984699774
6.725634788953437	0.0001963381189430984
6.7289242005615755	0.0001946593460243694
6.732213612169715	0.00019299456893238324
6.738792435385992	0.0001897065637777557
6.751950081818547	0.0001832937239321642
6.778265374683658	0.00017109716068837186
6.781554786291796	0.0001696295731038754
6.784844197899935	0.00016817431556766444
6.791423021116213	0.0001653003998893026
6.804580667548768	0.00015969627023441766
6.830895960413877	0.00014904182969292316
6.8341853720220165	0.00014776016744165167
6.837474783630155	0.0001464893518804971
6.8440536068464315	0.00014397991321987255
6.857211253278987	0.00013908740805737227
6.883526546144097	0.00012978922760382056
6.936157131874317	0.00011299895267291497
6.939226204513826	0.00011208925892089733
6.942295277153335	0.00011118684518127238
6.948433422432351	0.00010940363531221673
6.9607097129903845	0.0001059221509080105
6.985262294106451	0.00009928696432321995
6.988331366745959	0.00009848728195239835
6.991400439385467	0.00009769403414855238
6.997538584664484	0.00009612664379452441
7.009814875222517	0.00009306691475312365
7.034367456338584	0.0000872369993228499
7.037436528978093	0.0000865345009775085
7.040505601617601	0.00008583768340894334
7.046643746896617	0.00008446091381747986
7.058920037454651	0.00008177361717639426
7.083472618570717	0.00007665449922563143
7.13257778080285	0.00006736623734943728
7.135904830800259	0.0000667797955216639
7.1392318807976665	0.00006619853652690566
7.1458859807924835	0.00006505138929550673
7.1591941807821176	0.00006281735361020849
7.185810580761386	0.000058580815416572675
7.189137630758794	0.00005807215204203693
7.192464680756203	0.000057568000698376614
7.19911878075102	0.00005657307805636406
7.212426980740654	0.000054635678345536726
7.239043380719922	0.000050962323985378365
7.24237043071733	0.0000505213364496444
7.245697480714739	0.00005008427244960917
7.252351580709556	0.000049221778282474575
7.26565978069919	0.000047542383587007135
7.292276180678458	0.000044358665489489705
7.345508980636994	0.000038636604837230824
7.348615691665772	0.000038327340935871556
7.35172240269455	0.00003802065717409559
7.357935824752107	0.000037414944845429473
7.3703626688672195	0.000036233553769813666
7.395216357097444	0.00003398634567238834
7.398323068126222	0.0000337158944169231
7.401429779155	0.00003344770128429495
7.407643201212556	0.000032918014361293004
7.420070045327668	0.00003188492103242815
7.444923733557893	0.000029919843693246403
7.448030444586671	0.00002968334907739602
7.451137155615449	0.000029448829261050463
7.4573505776730045	0.00002898564806265752
7.469777421788117	0.00002808226505008354
7.494631110018341	0.000026363890062080206
7.54433848647879	0.000023254146898507018
7.547384297314448	0.000023076806457317857
7.550430108150106	0.000022900915065612023
7.556521729821421	0.000022553431540826273
7.568704973164053	0.000021875331657161888
7.593071459849316	0.000020584040091633208
7.596117270684974	0.000020428497561474483
7.599163081520632	0.00002027422331103859
7.605254703191948	0.0000199694375831146
7.6174379465345785	0.00001937462750166389
7.641804433219841	0.000018241804571889622
7.644850244055499	0.00001810533662820572
7.647896054891157	0.000017969978249476457
7.653987676562473	0.000017702553273878532
7.666170919905103	0.00001718061625512222
7.690537406590366	0.000016186421790917616
7.7392703799608915	0.000014381910460837058
7.74257416815445	0.0000142678456288249
7.745877956348007	0.000014154778246374104
7.752485532735124	0.000013931599702590829
7.765700685509355	0.000013496819117619877
7.792130991057819	0.000012671642738628823
7.795434779251377	0.00001257249509177054
7.798738567444936	0.000012474209429269353
7.805346143832051	0.000012280192797271064
7.818561296606283	0.00001190216341290161
7.844991602154748	0.000011184458332820407
7.848295390348306	0.000011098201039700234
7.851599178541864	0.000011012688563886685
7.85820675492898	0.000010843871039826241
7.871421907703212	0.000010514879946633558
7.897852213251676	9.890037348082108e-6
7.950712824348604	8.76217557704405e-6
7.953796273573531	8.701031116590785e-6
7.956879722798458	8.640371370130594e-6
7.9630466212483135	8.520489619676384e-6
7.975380418148024	8.286364245786527e-6
8.000048011947445	7.839791798158512e-6
8.003131461172373	7.785928898311152e-6
8.0062149103973	7.732489035323535e-6
8.012381808847156	7.626864131897877e-6
8.024715605746866	7.420535307092947e-6
8.049383199546286	7.0268000616456605e-6
8.052466648771212	6.979292951345976e-6
8.05555009799614	6.932155152788755e-6
8.061716996445995	6.838975048030325e-6
8.074050793345705	6.65691119954877e-6
8.098718387145126	6.309305857574237e-6
8.148053574743969	5.6752105727302924e-6
8.151395001326797	5.635008619525894e-6
8.154736427909624	5.595137377019829e-6
8.161419281075279	5.516375042562515e-6
8.174784987406591	5.3626886664426904e-6
8.201516400069213	5.070033344965857e-6
8.204857826652042	5.034777766433028e-6
8.208199253234868	4.999808094765845e-6
8.214882106400523	4.9307161673692004e-6
8.228247812731835	4.7958511881252724e-6
8.254979225394457	4.538849999016924e-6
8.258320651977286	4.507872230999529e-6
8.261662078560112	4.477141839188119e-6
8.268344931725768	4.416414322927727e-6
8.28171063805708	4.297831487764819e-6
8.308442050719702	4.071684467704153e-6
8.361904876044944	3.659958168602545e-6
8.365185402434651	3.6363287511525024e-6
8.36846592882436	3.6128784057104528e-6
8.375026981603774	3.5665087282332068e-6
8.388149087162603	3.4758508029865724e-6
8.414393298280263	3.3025312476197178e-6
8.466881720515584	2.985416719929646e-6
8.470162246905291	2.9668131828113304e-6
8.473442773294998	2.948345466704754e-6
8.480003826074414	2.9118128829863404e-6
8.493125931633244	2.840327396891293e-6
8.519370142750905	2.7034300266986964e-6
8.571858564986224	2.4520982914675635e-6
8.5749187524073	2.4383063499708985e-6
8.577978939828377	2.4246046333328355e-6
8.584099314670532	2.3974690814025205e-6
8.596340064354841	2.3442502814509677e-6
8.620821563723457	2.24187295591466e-6
8.66978456246069	2.0522411190139555e-6
8.672844749881765	2.0410170771396923e-6
8.675904937302843	2.029863582830949e-6
8.682025312144997	2.0077661110311573e-6
8.694266061829307	1.964394603774924e-6
8.718747561197922	1.8808319373582991e-6
8.767710559935155	1.7255761656179873e-6
8.771028724714132	1.7155926461328674e-6
8.77434688949311	1.7056744051034372e-6
8.780983219051063	1.6860316936967372e-6
8.794255878166972	1.6475071612589877e-6
8.82080119639879	1.5733919151494107e-6
8.873891832862427	1.4360760446988473e-6
8.877209997641405	1.4279466280513968e-6
8.880528162420381	1.419868060146067e-6
8.887164491978336	1.403861925976664e-6
8.900437151094245	1.3724430445546516e-6
8.926982469326063	1.3118966729754794e-6
8.980073105789698	1.1993545226322558e-6
8.983170931600046	1.1931186045422438e-6
8.986268757410393	1.186917596177532e-6
8.992464409031086	1.1746193631413446e-6
9.004855712272473	1.1504315215611648e-6
9.029638318755246	1.1036398304576085e-6
9.079203531720797	1.0160122552305175e-6
9.082301357531144	1.0107850374847567e-6
9.08539918334149	1.0055860358784907e-6
9.091594834962184	9.95271953109801e-7
9.10398613820357	9.749744549132947e-7
9.128768744686345	9.356631992190616e-7
9.178333957651894	8.618822040496445e-7
9.181370883269121	8.575607138769003e-7
9.184407808886348	8.532613766411338e-7
9.1904816601208	8.447286292342765e-7
9.202629362589708	8.279231770681791e-7
9.22692476752752	7.953239444076711e-7
9.275515577403144	7.339567022285751e-7
9.278552503020371	7.302827978861572e-7
9.281589428637599	7.266272489162426e-7
9.287663279872051	7.193707995127774e-7
9.299810982340958	7.050736146245771e-7
9.32410638727877	6.773196837477093e-7
9.372697197154395	6.250037236137083e-7
9.375992100129523	6.216033302520831e-7
9.379287003104649	6.182210091086515e-7
9.385876809054903	6.115101609618682e-7
9.399056420955409	5.983007284567864e-7
9.425415644756423	5.727082689855756e-7
9.47813409235845	5.246576303369023e-7
9.481428995333577	5.217868051885835e-7
9.484723898308705	5.189310313268695e-7
9.491313704258957	5.132643044649516e-7
9.504493316159465	5.021078363824257e-7
9.530852539960478	4.804849434961525e-7
9.583570987562506	4.398634372511047e-7
9.586645551569003	4.375976201404183e-7
9.5897201155755	4.353428245660839e-7
9.595869243588492	4.3086608120843264e-7
9.608167499614478	4.2204248665776715e-7
9.632764011666447	4.049031475645029e-7
9.681957035770388	3.725662707559776e-7
9.685031599776885	3.7062778999319293e-7
9.688106163783381	3.6869874743647546e-7
9.694255291796374	3.6486879799592587e-7
9.70655354782236	3.5732020347582327e-7
9.731150059874329	3.4265853395192813e-7
9.78034308397827	3.150028643859125e-7
9.783775220102335	3.131531516204662e-7
9.787207356226398	3.113135548171823e-7
9.794071628474526	3.0766450076365855e-7
9.807800172970783	3.004855095927584e-7
9.835257261963294	2.8659271360437164e-7
9.890171439948318	2.6058139053303914e-7
9.893603576072383	2.590309497906646e-7
9.897035712196447	2.574890959015283e-7
9.903899984444575	2.544309747924484e-7
9.917628528940831	2.4841587501891246e-7
9.945085617933342	2.36780801474339e-7
9.948517754057406	2.3536265436019243e-7
9.95194989018147	2.339524246644249e-7
9.958814162429597	2.3115555772585468e-7
9.972542706925854	2.2565508650356314e-7
9.975974843049919	2.2429917011446641e-7
9.979406979173982	2.229508568128107e-7
9.98627125142211	2.2027688608215411e-7
9.989703387546175	2.1895115244195345e-7
9.993135523670238	2.1763286946389975e-7
9.996567659794302	2.1632199951960328e-7
9.999999795918367	2.1501850516900063e-7

==> PdFilter1.txt <==
2.0408163265306121e-7	1.
0.01226810457748711	0.9999999996577758
0.02453600507334157	0.9999999945248681
0.027602980197305182	0.9999999912300855
0.030669955321268795	0.9999999866335706
0.033736930445232405	0.9999999804306868
0.03680390556919602	0.9999999722847683
0.03987088069315964	0.9999999618271266
0.042937855817123255	0.9999999486570635
0.04600483094108687	0.9999999323418863
0.04907180606505048	0.9999999124169162
0.05213878118901409	0.9999998883855072
0.05520575631297771	0.99999985971906
0.058272731436941325	0.9999998258570384
0.06133970656090494	0.999999786206988
0.06440668168486854	0.9999997401445533
0.06747365680883216	0.9999996870134975
0.07054063193279578	0.9999996261257247
0.0736076070567594	0.9999995567612987
0.07667458218072301	0.9999994781684685
0.07974155730468663	0.9999993895636903
0.08280853242865024	0.9999992901316519
0.08587550755261386	0.9999991790252979
0.08894248267657748	0.9999990553658586
0.0920094578005411	0.9999989182428746
0.09507643292450471	0.9999987667142262
0.09814340804846831	0.9999985998061653
0.10121038317243192	0.999998416513342
0.10427735829639553	0.9999982157988396
0.10734433342035915	0.9999979965942047
0.11041130854432277	0.9999977577994803
0.11347828366828638	0.9999974982832442
0.11654525879225	0.9999972168826405
0.12267920904017723	0.9999965836199625
0.12574618416414085	0.9999962292753466
0.12881315928810444	0.9999958480813589
0.13188013441206806	0.9999954387185463
0.13494710953603167	0.9999949998362591
0.1380140846599953	0.9999945300526886
0.1410810597839589	0.9999940279549144
0.14721501003188614	0.9999929210097702
0.15028198515584976	0.9999923131813953
0.15334896027981337	0.9999916670768976
0.1594829105277406	0.9999902537374857
0.16254988565170422	0.9999894832745125
0.16561686077566784	0.9999886680794018
0.17175081102359507	0.9999868966988086
0.1748177861475587	0.9999859370398323
0.1778847612715223	0.9999849257018415
0.18401871151944954	0.9999827407063547
0.18708568664341316	0.9999815633316717
0.19015266176737677	0.9999803268437182
0.19628661201530398	0.9999776687606869
0.19961156449716777	0.9999761202688123
0.20293651697903153	0.9999744927926189
0.20958642194275912	0.999970990355185
0.2129113744246229	0.9999691100247194
0.2162363269064867	0.9999671399716847
0.22288623187021428	0.999962919507626
0.22621118435207807	0.9999606633992942
0.22953613683394186	0.9999583061739855
0.23618604179766944	0.9999532765305632
0.2494858517251246	0.9999418713185023
0.2528108042069884	0.9999387214053297
0.2561357566888522	0.9999354456451297
0.26278566165257977	0.9999285034598836
0.2661106141344436	0.9999248303741762
0.26943556661630735	0.9999210181203632
0.27608547158003494	0.999912962355121
0.27941042406189875	0.999908711869509
0.2827353765437625	0.9999043082676805
0.2893852815074901	0.9998950273406414
0.3026850914349452	0.9998744678188348
0.30601004391680897	0.9998688899010201
0.3093349963986728	0.9998631291228923
0.3159849013624003	0.9998510433938499
0.31930985384426414	0.9998447105535538
0.3226348063261279	0.9998381790744739
0.3292847112898555	0.9998245040131477
0.3326096637717193	0.9998173522455079
0.33593461625358306	0.9998099854686
0.34258452121731064	0.9997945901147293
0.3558843311447658	0.9997610327799531
0.3592092836266296	0.9997520417672908
0.3625342361084934	0.9997428012672461
0.369184141072221	0.9997235538918446
0.38248395099967614	0.9996818662988103
0.38580890348153996	0.9996707522932256
0.3891338559634037	0.9996593520741552
0.3957837609271313	0.9996356739836528
0.40908357085458646	0.999584672237792
0.4121881843678198	0.9995720409787748
0.41529279788105317	0.9995591265674304
0.42150202490751987	0.9995324319646907
0.43392047896045327	0.9994754640146455
0.4370250924736866	0.9994604520857898
0.44012970598692	0.9994451237296886
0.4463389330133867	0.9994135006456379
0.4587573870663201	0.9993462680568985
0.4618620005795534	0.9993286039425541
0.4649666140927868	0.9993105886201961
0.4711758411192535	0.9992734865293379
0.4835942951721869	0.9991948705690031
0.5084312032780537	0.9990189653811884
0.5115358167912871	0.9989951357337002
0.5146404303045204	0.9989708810874075
0.5208496573309871	0.9989210776234201
0.5332681113839205	0.9988161586791688
0.5363727248971539	0.9987887938520523
0.5394773384103873	0.9987609651674317
0.5456865654368539	0.9987038964325402
0.5581050194897873	0.9985839739127444
0.5612096330030207	0.9985527587709644
0.5643142465162541	0.9985210397094573
0.5705234735427207	0.9984560694565543
0.5829419275956541	0.9983198568731615
0.6077788357015209	0.9980211809287909
0.6108225490216341	0.9979820713164426
0.6138662623417472	0.9979423972967514
0.6199536889819734	0.9978613358725169
0.6321285422624259	0.9976922175936487
0.6564782488233307	0.997324853338883
0.6595219621434438	0.9972761014167552
0.6625656754635569	0.9972267029496147
0.6686531021037831	0.9971259454270054
0.6808279553842357	0.9969164407464556
0.7051776619451406	0.9964642858891133
0.7082213752652537	0.9964045550939339
0.7112650885853669	0.9963440927513251
0.7173525152255931	0.9962209518449995
0.7295273685060456	0.9959656536341766
0.7538770750669506	0.9954177730279267
0.7569207883870637	0.9953456859519678
0.7599645017071768	0.9952727801304565
0.766051928347403	0.9951244902162597
0.7782267816278555	0.9948178427501133
0.8025764881887605	0.9941630366279699
0.8058781788667737	0.9940698677300398
0.809179869544787	0.9939756304768831
0.8157832509008136	0.9937839224167117
0.8289900136128668	0.9933873724477837
0.8554035390369732	0.9925401375058913
0.8587052297149864	0.9924290185687871
0.8620069203929998	0.9923167169912276
0.8686103017490263	0.9920885372914886
0.8818170644610794	0.991617671366664
0.9082305898851858	0.9906163115757315
0.9115322805631991	0.9904854121784736
0.9148339712412124	0.9903532157957005
0.921437352597239	0.9900849035803893
0.9346441153092921	0.9895324021458796
0.9610576407333984	0.9883623020302255
1.013884691581611	0.9857490908544189
1.016966043290994	0.9855849706198025
1.0200473950003768	0.9854195254734861
1.0262100984191425	0.9850846381327177
1.0385355052566738	0.9843987195984695
1.0631863189317368	0.9829610702757667
1.1124879462818624	0.9798127773559332
1.1155692979912453	0.9796035444180847
1.118650649700628	0.9793928134693258
1.1248133531193938	0.9789668367662178
1.1371387599569251	0.9780966795646244
1.161789573631988	0.976282406390524
1.2110912009821138	0.9723490975753312
1.2144305300493967	0.9720676147563442
1.2177698591166797	0.9717841863734829
1.2244485172512458	0.9712114693101943
1.2378058335203779	0.9700424302963038
1.2645204660586422	0.9676086469000149
1.3179497311351707	0.96234836999953
1.3212890602024536	0.9620018420837652
1.3246283892697366	0.9616531941717792
1.3313070474043027	0.9609495186816321
1.3446643636734348	0.9595165132054466
1.3713789962116991	0.9565468267874584
1.4248082612882276	0.9501847737736663
1.4280866901623903	0.949775755178105
1.431365119036553	0.9493645583657201
1.4379219767848788	0.9485356159120572
1.45103569228153	0.9468514384948163
1.4772631232748323	0.9433771672401332
1.529717985261437	0.9359994972550824
1.5329964141355998	0.9355191989962967
1.5362748430097626	0.9350366275593648
1.5428317007580883	0.9340646558996158
1.5559454162547395	0.9320933349372952
1.5821728472480419	0.9280407166078641
1.6346277092346464	0.9194924013533226
1.6376857991401788	0.918975718008322
1.6407438890457111	0.9184570099083198
1.6468600688567758	0.9174135162379441
1.6590924284789053	0.9153021983901802
1.6835571477231641	0.9109821029394899
1.7324865862116818	0.9019514102432296
1.8303454631887173	0.8823297991550408
1.83366153045215	0.8816286309164969
1.8369775977155824	0.8809250989544423
1.8436097322424474	0.8795109505561651
1.8568740012961777	0.8766543652917579
1.883402539403638	0.8708284745559083
1.9364596156185585	0.8587298902278506
2.0425737680483995	0.8327877363780881
2.240700378915734	0.7785353279128069
2.434929377423373	0.7190053658902851
2.645668926836623	0.6490775749332454
2.842306782257525	0.5807659001539136
3.0554551885840384	0.5057106774040667
3.264705982550857	0.43331104219504313
3.459855082525327	0.3687891071187251
3.6715147334054086	0.3037450627040683
3.869072690293142	0.2488095009580797
4.083141198086486	0.1963792525523939
4.086425118327638	0.19563479871143014
4.089709038568788	0.1948921715606116
4.096276879051089	0.19341239871806792
4.109412560015693	0.1904747871536164
4.135683921944899	0.18468734542990672
4.1882266458033115	0.17346361153854412
4.293312093520136	0.15241577408186374
4.296375674792657	0.15182998811525994
4.299439256065177	0.15124576934602027
4.305566418610217	0.1500820297064911
4.317820743700299	0.14777331530514315
4.342329393880461	0.1432307194495581
4.391346694240786	0.13444284731315048
4.489381294961437	0.11803726389994446
4.492702853591858	0.11750829825738726
4.496024412222278	0.11698107192220324
4.502667529483119	0.11593182807400348
4.515953764004802	0.11385411110124927
4.542526233048166	0.1097812308236275
4.595671171134894	0.10196125631644544
4.70196104730835	0.08758617628031166
4.70506226697014	0.08719136342140239
4.70816348663193	0.08679791658870312
4.71436592595551	0.08601511102734727
4.726770804602671	0.08446578211327438
4.751580561896991	0.08143168586187315
4.801200076485632	0.07561711768736518
4.804301296147422	0.07526474964858612
4.807402515809212	0.07491366478353968
4.813604955132792	0.07421533384632127
4.826009833779953	0.07283395177911399
4.8508195910742735	0.07013170014183351
4.900439105662914	0.06496433719469676
4.903479425131584	0.0646578077113915
4.906519744600255	0.06435242710825984
4.912600383537594	0.06374510197319656
4.924761661412273	0.0625441218592026
4.949084217161632	0.060196247218248816
4.997729328660349	0.05571205221914622
5.000769648129019	0.05544096555874946
5.0038099675976895	0.0551709422083978
5.009890606535029	0.05463407463871514
5.0220518844097075	0.053572980377493334
5.046374440159067	0.05150074954654226
5.095019551657784	0.04755126552577369
5.0983178484843545	0.047292678677542846
5.101616145310924	0.04703524100824768
5.108212738964064	0.04652379937835699
5.121405926270344	0.04551455419753055
5.147792300882904	0.043549842887144925
5.2005650501080245	0.03982936795736349
5.203863346934595	0.03960584559814201
5.2071616437611645	0.039383362422491075
5.2137582374143046	0.03894150000091918
5.226951424720585	0.038070095675309654
5.253337799333145	0.03637580980673127
5.306110548558265	0.03317529631670702
5.309188506416204	0.03299614646990241
5.312266464274144	0.032817808200378835
5.318422379990023	0.03246355566909746
5.330734211421781	0.0317646717444717
5.355357874285298	0.030404792014023345
5.404605200012331	0.027831859370827088
5.40768315787027	0.027677366271565456
5.41076111572821	0.027523600615112692
5.41691703144409	0.027218241361115825
5.429228862875847	0.02661613942630258
5.453852525739364	0.025445831975536615
5.503099851466398	0.02323630044073727
5.506435786682237	0.023092758837413237
5.509771721898077	0.022949977395723645
5.516443592329757	0.0226666826315114
5.5297873331931156	0.02210907938063061
5.5564748149198335	0.02102913388061419
5.6098497783732695	0.019004903781843916
5.613185713589109	0.018884185942447604
5.616521648804949	0.018764132592768365
5.6231935192366285	0.01852600786603524
5.6365372600999875	0.018057606227163032
5.663224741826705	0.01715155964128477
5.716599705280141	0.015457514604933154
5.719874740302862	0.015358505702151994
5.723149775325581	0.015260052072972543
5.7296998453710195	0.015064800646300298
5.742799985461897	0.014680851588454828
5.769000265643653	0.013938618313536943
5.8214008260071655	0.012552503463404878
5.824675861029885	0.012470058774744702
5.827950896052604	0.01238809289610768
5.834500966098044	0.012225588487989682
5.847601106188922	0.011906225902795041
5.873801386370678	0.011289586346844818
5.92620194673419	0.010140751459833659
5.92925664278828	0.01007711374424839
5.932311338842369	0.010013832536580928
5.938420730950547	0.009888333016451555
5.950639515166904	0.009641539458700579
5.975077083599616	0.009164410001364661
6.023952220465041	0.008273139483071299
6.027006916519131	0.008220114013757458
6.03006161257322	0.008167394635663478
6.036171004681398	0.008062868206599188
6.048389788897754	0.007857423324978392
6.072827357330466	0.0074606392024478005
6.121702494195891	0.006720953119582503
6.125015167607881	0.00667331126331572
6.128327841019869	0.006625976280850817
6.134953187843848	0.006532220197803309
6.1482038814918045	0.006348316771510725
6.174705268787719	0.005994576377304243
6.227708043379547	0.005340505164159954
6.231020716791536	0.005301880762287251
6.234333390203526	0.005263512650096341
6.240958737027504	0.005187539419606141
6.254209430675461	0.005038604172792286
6.280710817971375	0.0047524578745156325
6.333713592563203	0.0042245823701755345
6.336805927006562	0.004195525085885168
6.339898261449921	0.004166652957979794
6.346082930336639	0.004109460044245618
6.358452268110074	0.003997250951084393
6.3831909436569445	0.003781314431418042
6.432668294750686	0.0033816257189886135
6.435760629194045	0.0033580033784321255
6.4388529636374034	0.0033345353510342074
6.445037632524121	0.0032880586700325416
6.457406970297557	0.0031969180772096328
6.482145645844427	0.003021693633414816
6.531622996938168	0.0026979715598955812
6.5346544311884065	0.0026792399439569342
6.537685865438645	0.0026606311284058342
6.543748733939122	0.0026237790199107837
6.5558744709400765	0.002551516938564417
6.580125944941985	0.0024126045759015587
6.628628892945803	0.0021560184871777617
6.631660327196041	0.0021408760346458074
6.63469176144628	0.0021258350030100848
6.640754629946757	0.0020960547482073958
6.652880366947711	0.0020376844675655337
6.67713184094962	0.0019255713718411135
6.725634788953437	0.0017188279253048853
6.7289242005615755	0.0017056081118770536
6.732213612169715	0.0016924862785018457
6.738792435385992	0.0016665339012679964
6.751950081818547	0.0016157759645204681
6.778265374683658	0.0015187038071524314
6.781554786291796	0.0015069741608769933
6.784844197899935	0.0014953323283968104
6.791423021116213	0.001472309691854801
6.804580667548768	0.0014272918412477733
6.830895960413877	0.0013412352510905738
6.8341853720220165	0.0013308401047832472
6.837474783630155	0.0013205235267380673
6.8440536068464315	0.0013001238836938755
6.857211253278987	0.00126024349304799
6.883526546144097	0.0011840397796903971
6.936157131874317	0.0010449550852668957
6.939226204513826	0.0010373609894180613
6.942295277153335	0.0010298213987595514
6.948433422432351	0.0010149042728250937
6.9607097129903845	0.0009857081415483747
6.985262294106451	0.0009297893325268179
7.034367456338584	0.0008272409302505574
7.037436528978093	0.000821220022875393
7.040505601617601	0.0008152429438705743
7.046643746896617	0.0008034190673614356
7.058920037454651	0.0007802841181069768
7.083472618570717	0.0007360003776460843
7.13257778080285	0.0006548806565034417
7.135904830800259	0.0006497231955716968
7.1392318807976665	0.0006446069086016797
7.1458859807924835	0.0006344966029219571
7.1591941807821176	0.0006147564096869845
7.185810580761386	0.0005771302302013323
7.189137630758794	0.0005725950681296046
7.192464680756203	0.0005680963096092891
7.19911878075102	0.0005592068820102684
7.212426980740654	0.000541852645786167
7.239043380719922	0.0005087823533652203
7.24237043071733	0.000504797035100939
7.245697480714739	0.0005008438576773909
7.252351580709556	0.0004930329245861292
7.26565978069919	0.0004777858396864437
7.292276180678458	0.0004487370145443707
7.345508980636994	0.00039601307111831015
7.348615691665772	0.0003931431546530354
7.35172240269455	0.0003902950095432037
7.357935824752107	0.0003846633874772674
7.3703626688672195	0.00037365435662419633
7.395216357097444	0.0003526183864141648
7.398323068126222	0.00035007801305660016
7.401429779155	0.0003475569530323018
7.407643201212556	0.0003425721951762651
7.420070045327668	0.00033282813988785295
7.444923733557893	0.0003142107923570952
7.448030444586671	0.0003119626231233609
7.451137155615449	0.00030973156992545464
7.4573505776730045	0.0003053202955696621
7.469777421788117	0.00029669751352139984
7.494631110018341	0.0002802232735281593
7.54433848647879	0.00025014968122446737
7.547384297314448	0.0002484238380224574
7.550430108150106	0.00024671088334634906
7.556521729821421	0.00024332325329191453
7.568704973164053	0.00023669844478251508
7.593071459849316	0.00022402987325669676
7.596117270684974	0.0002224990156006625
7.599163081520632	0.00022097957890927772
7.605254703191948	0.00021797462413732286
7.6174379465345785	0.00021209801364321937
7.641804433219841	0.00020085949379813775
7.644850244055499	0.0001995013652997564
7.647896054891157	0.0001981533505200952
7.653987676562473	0.00019548735566319426
7.666170919905103	0.00019027339070367652
7.690537406590366	0.00018030110433827067
7.7392703799608915	0.00016205447789459552
7.74257416815445	0.00016089430794968444
7.745877956348007	0.0001597434473462578
7.752485532735124	0.0001574693457542662
7.765700685509355	0.00015302949678301772
7.792130991057819	0.0001445667287701331
7.795434779251377	0.00014354657779724772
7.798738567444936	0.00014253457223385992
7.805346143832051	0.0001405347265567271
7.818561296606283	0.0001366298322345962
7.844991602154748	0.00012918476282858037
7.848295390348306	0.00012828710017753127
7.851599178541864	0.00012739656157512847
7.85820675492898	0.00012563661906349867
7.871421907703212	0.00012219963778734502
7.897852213251676	0.00011564460725599391
7.950712824348604	0.00010371486975613715
7.953796273573531	0.00010306427316893066
7.956879722798458	0.00010241842220960992
7.9630466212483135	0.00010114080906280648
7.975380418148024	0.00009864091712489613
8.000048011947445	0.00009385453995112401
8.049383199546286	0.00008507556019637988
8.052466648771212	0.00008455978030917302
8.05555009799614	0.00008404769197872771
8.061716996445995	0.00008303447481234624
8.074050793345705	0.00008105108485081605
8.098718387145126	0.00007725031838236895
8.148053574743969	0.00007026634883874522
8.151395001326797	0.00006982120909296181
8.154736427909624	0.00006937944086360543
8.161419281075279	0.00006850590540341734
8.174784987406591	0.00006679805721693011
8.201516400069213	0.00006353320024258287
8.254979225394457	0.00005756144826446599
8.258320651977286	0.00005721123023287139
8.261662078560112	0.000056863585188936
8.268344931725768	0.00005617592803542224
8.28171063805708	0.000054830553636148545
8.308442050719702	0.00005225498121923133
8.361904876044944	0.00004753017422099415
8.365185402434651	0.000047257516597738604
8.36846592882436	0.00004698675663933756
8.375026981603774	0.000046450868120820954
8.388149087162603	0.00004540119282685608
8.414393298280263	0.0000433869653399763
8.466881720515584	0.000039674355709200735
8.470162246905291	0.00003945538497478558
8.473442773294998	0.000039237878287505
8.480003826074414	0.00003880721026965973
8.493125931633244	0.00003796293374411246
8.519370142750905	0.00003634012479182647
8.571858564986224	0.00003333876729251243
8.5749187524073	0.000033173185037528494
8.577978939828377	0.00003300859076498526
8.584099314670532	0.00003268233730631516
8.596340064354841	0.00003204137192181476
8.620821563723457	0.00003080406376608572
8.66978456246069	0.00002849630529318034
8.672844749881765	0.000028359023528860644
8.675904937302843	0.000028222524918041676
8.682025312144997	0.000027951854837147663
8.694266061829307	0.000027419669483641186
8.718747561197922	0.000026390724280694308
8.767710559935155	0.000024465538885552576
8.771028724714132	0.000024341106356920158
8.77434688949311	0.000024217407897877833
8.780983219051063	0.000023972191202388358
8.794255878166972	0.000023490327443540087
8.82080119639879	0.000022559706968127183
8.873891832862427	0.000020822107142496066
8.877209997641405	0.00002071865468220583
8.880528162420381	0.00002061578170943006
8.887164491978336	0.00002041175756732878
8.900437151094245	0.00002001048187850959
8.926982469326063	0.00001923413303294315
8.980073105789698	0.000017779583639506214
8.983170931600046	0.000017698522296625084
8.986268757410393	0.00001761786406213988
8.992464409031086	0.0000174577466196323
9.004855712272473	0.000017142236892676065
9.029638318755246	0.000016529567189466367
9.079203531720797	0.000015373473623423392
9.082301357531144	0.000015304128395646275
9.08539918334149	0.000015235113133844106
9.091594834962184	0.000015098064527002607
9.10398613820357	0.000014827839987292846
9.128768744686345	0.000014302454438159611
9.178333957651894	0.00001330871429469222
9.181370883269121	0.000013250181071386919
9.184407808886348	0.000013191910430606404
9.1904816601208	0.00001307615104441041
9.202629362589708	0.000012847719504922362
9.22692476752752	0.000012402891579691353
9.275515577403144	0.000011559003061154682
9.278552503020371	0.000011508197344230012
9.281589428637599	0.000011457612379886421
9.287663279872051	0.00001135710010634671
9.299810982340958	0.00001115867443291571
9.32410638727877	0.000010771971484761101
9.372697197154395	0.000010037286879918644
9.375992100129523	9.989260838603479e-6
9.379287003104649	9.941455692664669e-6
9.385876809054903	9.84650343036736e-6
9.399056420955409	9.659198923549565e-6
9.425415644756423	9.294740387221605e-6
9.47813409235845	8.604537366732252e-6
9.481428995333577	8.563042883686603e-6
9.484723898308705	8.521736011964972e-6
9.491313704258957	8.439681434638783e-6
9.504493316159465	8.277783635272912e-6
9.530852539960478	7.962636306633546e-6
9.583570987562506	7.365437816946567e-6
9.586645551569003	7.331918588719927e-6
9.5897201155755	7.298539760225751e-6
9.595869243588492	7.232200912376546e-6
9.608167499614478	7.101181927024886e-6
9.632764011666447	6.8456495640810364e-6
9.681957035770388	6.359618446616297e-6
9.685031599776885	6.330312302318533e-6
9.688106163783381	6.301129078669234e-6
9.694255291796374	6.243129413088764e-6
9.70655354782236	6.128583500056003e-6
9.731150059874329	5.905197904255704e-6
9.78034308397827	5.480425820017896e-6
9.783775220102335	5.451849146081068e-6
9.787207356226398	5.423407376446133e-6
9.794071628474526	5.36692622479742e-6
9.807800172970783	5.255557372517069e-6
9.835257261963294	5.039067256778949e-6
9.890171439948318	4.630106537308734e-6
9.893603576072383	4.605572879976768e-6
9.897035712196447	4.5811569422717165e-6
9.903899984444575	4.532676253212137e-6
9.917628528940831	4.437105943097543e-6
9.945085617933342	4.251422073440292e-6
9.948517754057406	4.228713960384853e-6
9.95194989018147	4.2061159375054076e-6
9.958814162429597	4.16124832980934e-6
9.972542706925854	4.072814152020269e-6
9.975974843049919	4.050974031276279e-6
9.979406979173982	4.0292403875315474e-6
9.98627125142211	3.986090761387851e-6
9.989703387546175	3.9646738988738715e-6
9.993135523670238	3.9433617530963295e-6
9.996567659794302	3.922153888636364e-6
9.999999795918367	3.901049871901604e-6

==> PdFilter2.txt <==
2.0408163265306121e-7	1.
0.04907180606505048	0.9999999999872704
0.09814340804846831	0.9999999991860427
0.12267920904017723	0.9999999968971094
0.14721501003188614	0.9999999907424958
0.1594829105277406	0.9999999850423948
0.17175081102359507	0.9999999766788793
0.1778847612715223	0.999999971221197
0.18401871151944954	0.9999999647392376
0.18708568664341316	0.9999999610684762
0.19015266176737677	0.9999999570849426
0.19628661201530398	0.9999999480948218
0.19961156449716777	0.999999942600333
0.20293651697903153	0.9999999366299914
0.20626146946089532	0.9999999301514549
0.20958642194275912	0.9999999231307659
0.2129113744246229	0.9999999155323047
0.2162363269064867	0.9999999073187317
0.22288623187021428	0.9999998888879817
0.22621118435207807	0.9999998785870539
0.22953613683394186	0.9999998675033975
0.23286108931580565	0.9999998555902699
0.23618604179766944	0.9999998427988736
0.23951099427953323	0.999999829078307
0.24283594676139703	0.9999998143755012
0.2494858517251246	0.9999997817997046
0.2528108042069884	0.9999997638092067
0.2561357566888522	0.9999997446013321
0.25946070917071595	0.9999997241112737
0.26278566165257977	0.9999997022716952
0.2661106141344436	0.9999996790126607
0.26943556661630735	0.9999996542615752
0.27608547158003494	0.9999995999791729
0.27941042406189875	0.9999995702887742
0.2827353765437625	0.9999995387880243
0.2893852815074901	0.9999994700048659
0.29271023398935386	0.9999994325394342
0.2960351864712176	0.9999993928974653
0.3026850914349452	0.9999993066824037
0.30601004391680897	0.9999992599001314
0.3093349963986728	0.9999992105228213
0.3159849013624003	0.9999991035261233
0.31930985384426414	0.9999990456691052
0.3226348063261279	0.999998984741642
0.3292847112898555	0.9999988531582663
0.3326096637717193	0.9999987822338995
0.33593461625358306	0.9999987077020269
0.34258452121731064	0.9999985472336524
0.34590947369917446	0.9999984609954237
0.3492344261810382	0.9999983705460785
0.3558843311447658	0.9999981763619342
0.3592092836266296	0.9999980722896143
0.3625342361084934	0.999997963330979
0.369184141072221	0.999997730027521
0.3725090935540848	0.9999976053067975
0.37583404603594855	0.9999974749477902
0.38248395099967614	0.9999971965072854
0.38580890348153996	0.9999970480088505
0.3891338559634037	0.9999968930380874
0.3957837609271313	0.9999965627861442
0.40908357085458646	0.9999958144706322
0.4121881843678198	0.9999956216234066
0.41529279788105317	0.9999954214605948
0.42150202490751987	0.9999949983100045
0.4246066384207532	0.9999947748711869
0.42771125193398657	0.9999945432145769
0.43392047896045327	0.9999940542920057
0.4370250924736866	0.9999937965354803
0.44012970598692	0.9999935295799034
0.4463389330133867	0.9999929670337252
0.4587573870663201	0.9999917198376236
0.4618620005795534	0.9999913809609763
0.4649666140927868	0.9999910306689437
0.4711758411192535	0.9999902946244243
0.4742804546324868	0.9999899082502316
0.4773850681457202	0.9999895092171043
0.4835942951721869	0.9999886718651184
0.4866989086854202	0.9999882328765599
0.4898035221986536	0.9999877798895322
0.4960127492251203	0.9999868305121603
0.5084312032780537	0.9999847479299349
0.5115358167912871	0.9999841867828123
0.5146404303045204	0.9999836086527191
0.5208496573309871	0.9999823998245728
0.5332681113839205	0.999979760173195
0.5363727248971539	0.9999790514863401
0.5394773384103873	0.9999783223953004
0.5456865654368539	0.9999768011526676
0.5581050194897873	0.9999734930679494
0.5612096330030207	0.9999726078415462
0.5643142465162541	0.9999716983172603
0.5705234735427207	0.999969804280112
0.5829419275956541	0.9999657011341243
0.5860465411088875	0.9999646064623972
0.5891511546221209	0.999963483090538
0.5953603816485875	0.9999611478864722
0.6077788357015209	0.9999561066327158
0.6108225490216341	0.9999547920455534
0.6138662623417472	0.9999534451307049
0.6199536889819734	0.999950651828566
0.6321285422624259	0.9999446494321377
0.635172255582539	0.999943058379358
0.6382159689026521	0.9999414297968958
0.6443033955428783	0.9999380572755485
0.6564782488233307	0.9999308309304132
0.6595219621434438	0.9999289198252362
0.6625656754635569	0.9999269654192104
0.6686531021037831	0.9999229236430478
0.6808279553842357	0.9999142862700644
0.7051776619451406	0.9998946123620567
0.7082213752652537	0.9998919114694815
0.7112650885853669	0.9998891538977254
0.7173525152255931	0.9998834650190371
0.7295273685060456	0.9998713658495306
0.7325710818261588	0.9998681851243243
0.7356147951462719	0.9998649400498839
0.7417022217864981	0.9998582528144436
0.7538770750669506	0.9998440611109439
0.7569207883870637	0.999840336781067
0.7599645017071768	0.9998365397372627
0.766051928347403	0.9998287231128837
0.7782267816278555	0.9998121683122196
0.8025764881887605	0.9997751115174083
0.8058781788667737	0.9997696556246377
0.809179869544787	0.9997640917669866
0.8157832509008136	0.9997526335743313
0.8289900136128668	0.999728348247171
0.8322917042908802	0.9997219817205075
0.8355933949688934	0.999715493618593
0.8421967763249201	0.999702145554849
0.8554035390369732	0.9996739110618775
0.8587052297149864	0.999666521129227
0.8620069203929998	0.9996589948927725
0.8686103017490263	0.9996435258042782
0.8818170644610794	0.9996108662180633
0.9082305898851858	0.9995382063935679
0.9115322805631991	0.9995283947598005
0.9148339712412124	0.9995184138690063
0.921437352597239	0.9994979354218241
0.9346441153092921	0.9994548485312978
0.9379458059873054	0.9994436196404124
0.9412474966653187	0.9994322032040495
0.9478508780213453	0.9994087981830106
0.9610576407333984	0.9993596318691321
0.9643593314114116	0.9993468350718056
0.967661022089425	0.9993338311952558
0.9742644034454515	0.9993071920625808
0.9874711661575047	0.9992513161700655
1.013884691581611	0.9991285801660619
1.016966043290994	0.9991132591096772
1.0200473950003768	0.9990977204949737
1.0262100984191425	0.9990659813051047
1.0385355052566738	0.9989997892156515
1.0631863189317368	0.9988560101680155
1.0662676706411198	0.998836921363618
1.0693490223505027	0.9988175760507086
1.0755117257692683	0.9987781056134987
1.0878371326067997	0.9986959726108551
1.1124879462818624	0.9985183417874858
1.1155692979912453	0.998494831918278
1.118650649700628	0.9984710225681157
1.1248133531193938	0.9984224941292575
1.1371387599569251	0.9983217183434342
1.161789573631988	0.9981046382556286
1.1648709253413712	0.998075989458278
1.167952277050754	0.9980469941679816
1.1741149804695197	0.9979879518050631
1.186440387307051	0.9978655729489689
1.2110912009821138	0.9976029296044835
1.2144305300493967	0.9975654472739806
1.2177698591166797	0.9975274977546188
1.2244485172512458	0.99745018021332
1.2378058335203779	0.9972897513854893
1.2645204660586422	0.9969447432410172
1.2678597951259252	0.996899266669454
1.2711991241932084	0.9968532527344807
1.2778777823277743	0.9967595945064226
1.2912350985969065	0.9965656276048114
1.3179497311351707	0.9961500430167248
1.3212890602024536	0.9960954099072058
1.3246283892697366	0.9960401640344643
1.3313070474043027	0.9959278144597397
1.3446643636734348	0.995695546141541
1.3713789962116991	0.9951996141180599
1.4248082612882276	0.9940729719511879
1.4280866901623903	0.9939976241729563
1.431365119036553	0.9939215265666226
1.4379219767848788	0.9937670612236652
1.45103569228153	0.993448904662947
1.4772631232748323	0.9927745130368417
1.480541552148995	0.9926865409021559
1.4838199810231578	0.9925977346826657
1.4903768387714835	0.9924175984421538
1.5034905542681347	0.9920470791988341
1.529717985261437	0.9912638306633537
1.5329964141355998	0.9911618600500495
1.5362748430097626	0.9910589677164077
1.5428317007580883	0.9908503955674329
1.5559454162547395	0.9904219444916078
1.5821728472480419	0.989518551710384
1.6346277092346464	0.9875155685177102
1.6376857991401788	0.9873903467394978
1.6407438890457111	0.9872641639255311
1.6468600688567758	0.9870088961830991
1.6590924284789053	0.9864866189406004
1.6835571477231641	0.9853940276168637
1.7324865862116818	0.9830080948248229
1.7355446761172142	0.9828497453081375
1.7386027660227465	0.9826902810780858
1.7447189458338113	0.9823679891361201
1.7569513054559407	0.9817098159106398
1.7814160247001996	0.9803380288149327
1.8303454631887173	0.9773640377029461
1.83366153045215	0.9771509938550087
1.8369775977155824	0.9769364573645443
1.8436097322424474	0.9765028820637501
1.8568740012961777	0.9756175517526764
1.883402539403638	0.9737728141692878
1.9364596156185585	0.9697762692684891
1.939775682881991	0.969512470220472
1.9430917501454235	0.9692469871121075
1.9497238846722886	0.9687109454536855
1.9629881537260188	0.9676183982520425
1.989516691833479	0.965350162554798
2.0425737680483995	0.9604710373109991
2.0456694963432014	0.9601718858573917
2.0487652246380037	0.959871111059304
2.0549566812276083	0.9592646741485027
2.0673395944068167	0.9580321309329168
2.0921054207652334	0.9554874187452986
2.141637073482067	0.9500721249910925
2.144732801776869	0.9497189602988272
2.147828530071671	0.9493640419481202
2.1540199866612753	0.9486489291787003
2.1664028998404836	0.947197494819378
2.1911687261989004	0.9442089713213522
2.240700378915734	0.9378830312372233
2.2437352070174157	0.9374800817698277
2.2467700351190976	0.9370753408048176
2.2528396913224613	0.936260472777858
2.264979003729189	0.9346091123504647
2.289257628542644	0.9312192730725392
2.3378148781695534	0.9240864661259389
2.340849706271235	0.9236248607157987
2.3438845343729167	0.9231613823130307
2.3499541905762804	0.9222287979774348
2.362093502983008	0.920341060758008
2.386372127796463	0.9164748665237828
2.434929377423373	0.9083763910465216
2.4382221828829547	0.9078094143102391
2.441514988342537	0.907240167185312
2.448100599261701	0.906094855286129
2.4612718211000293	0.9037769177194385
2.4876142647766857	0.89903147563975
2.540299152129998	0.8891003734846812
2.645668926836623	0.8674706591295646
2.6487413933275747	0.8668046355998902
2.6518138598185264	0.8661366170988885
2.6579587928004296	0.8647945986834564
2.670248658764236	0.8620866625798078
2.694828390691849	0.8565754325356242
2.743987854547074	0.8451739075854352
2.842306782257525	0.8208807790048712
3.0554551885840384	0.7617872558725058
3.264705982550857	0.6963604104543315
3.459855082525327	0.6303777234484439
3.6715147334054086	0.555604161682124
3.869072690293142	0.4850162888850785
4.083141198086486	0.410132119151127
4.293312093520136	0.3404898960730855
4.489381294961437	0.28063680006375813
4.70196104730835	0.22261384134705625
4.900439105662914	0.17558342200248264
4.903479425131584	0.17491831314172868
4.906519744600255	0.17425487996233238
4.912600383537594	0.17293304031152412
4.924761661412273	0.17030946429617755
4.949084217161632	0.16514267932063253
4.997729328660349	0.15512993072087922
5.095019551657784	0.13637827591002794
5.0983178484843545	0.13577205762515276
5.101616145310924	0.13516775800452124
5.108212738964064	0.13396490804398423
5.121405926270344	0.13158215696658393
5.147792300882904	0.1269080448429999
5.2005650501080245	0.11792184218553951
5.306110548558265	0.1013648061262125
5.309188506416204	0.10090964322887754
5.312266464274144	0.10045602174645431
5.318422379990023	0.09955339354304113
5.330734211421781	0.09776652914863787
5.355357874285298	0.09426582262597008
5.404605200012331	0.08755198739421816
5.40768315787027	0.0871449204209268
5.41076111572821	0.08673931372133437
5.41691703144409	0.08593247033862471
5.429228862875847	0.08433618751230265
5.453852525739364	0.08121262141438178
5.503099851466398	0.07523644989003418
5.506435786682237	0.07484447690723967
5.509771721898077	0.07445411280120572
5.516443592329757	0.07367819622329498
5.5297873331931156	0.07214550415720217
5.5564748149198335	0.06915583402283403
5.6098497783732695	0.06347244821384451
5.613185713589109	0.06313006255599883
5.616521648804949	0.06278916220798283
5.6231935192366285	0.06211180158518598
5.6365372600999875	0.06077472937342299
5.663224741826705	0.05817028732887604
5.716599705280141	0.05323301279466191
5.719874740302862	0.05294157826308011
5.723149775325581	0.05265145135423042
5.7296998453710195	0.05207510501899913
5.742799985461897	0.05093793450625461
5.769000265643653	0.048724819092786205
5.8214008260071655	0.0445365803406525
5.824675861029885	0.04428507840848625
5.827950896052604	0.04403476077403112
5.834500966098044	0.04353766300989084
5.847601106188922	0.04255750985980794
5.873801386370678	0.04065251331509131
5.92620194673419	0.037056909269462555
5.92925664278828	0.036855871090486686
5.932311338842369	0.03665575721260982
5.938420730950547	0.036258290127681184
5.950639515166904	0.03547431316755787
5.975077083599616	0.0339495067230409
6.023952220465041	0.031067075211564446
6.027006916519131	0.030894112466555275
6.03006161257322	0.03072197769442802
6.036171004681398	0.03038018026729525
6.048389788897754	0.029706391497211694
6.072827357330466	0.028397382710145837
6.121702494195891	0.025928454166342606
6.125015167607881	0.0257680860806471
6.128327841019869	0.025608582909816817
6.134953187843848	0.025292157005356794
6.1482038814918045	0.024669527185649368
6.174705268787719	0.023464363416643524
6.227708043379547	0.021208181661029286
6.231020716791536	0.02107375179832692
6.234333390203526	0.02094007597786241
6.240958737027504	0.020674973121826496
6.254209430675461	0.02015366961012981
6.280710817971375	0.019145934749971515
6.333713592563203	0.01726417264498507
6.336805927006562	0.01715968135350922
6.339898261449921	0.01705575784206309
6.346082930336639	0.01684960418293223
6.358452268110074	0.016444000859024692
6.3831909436569445	0.015659060135776434
6.432668294750686	0.014189932873840261
6.435760629194045	0.014102406047121482
6.4388529636374034	0.014015370487739362
6.445037632524121	0.013842764065287875
6.457406970297557	0.013503346652932232
6.482145645844427	0.012847192554444829
6.531622996938168	0.011621692536070464
6.5346544311884065	0.011550222331173421
6.537685865438645	0.011479157522472496
6.543748733939122	0.011338236352072989
6.5558744709400765	0.011061173967553097
6.580125944941985	0.010525743755116472
6.628628892945803	0.009526345346687715
6.631660327196041	0.009466918820210946
6.63469176144628	0.009407838876764264
6.640754629946757	0.009290711812943995
6.652880366947711	0.00906054084788517
6.67713184094962	0.00861615179978133
6.725634788953437	0.007788230822955275
6.7289242005615755	0.007734896024895004
6.732213612169715	0.007681907494717374
6.738792435385992	0.007576961405508514
6.751950081818547	0.007371138753223722
6.778265374683658	0.006975343682377218
6.830895960413877	0.0062438421836335896
6.8341853720220165	0.006200656765404844
6.837474783630155	0.006157758974225737
6.8440536068464315	0.006072819483107372
6.857211253278987	0.00590631777616386
6.883526546144097	0.005586453291756738
6.936157131874317	0.004996421810225836
6.939226204513826	0.004963958578787856
6.942295277153335	0.004931701792570839
6.948433422432351	0.004867802824951884
6.9607097129903845	0.004742430499588412
6.985262294106451	0.004501130371420105
7.034367456338584	0.004054316540726844
7.037436528978093	0.0040278989354573715
7.040505601617601	0.004001652532425079
7.046643746896617	0.003949669274215996
7.058920037454651	0.00384771281623286
7.083472618570717	0.0036516192126245044
7.13257778080285	0.00328900683781443
7.135904830800259	0.0032657940408863497
7.1392318807976665	0.003242746966454109
7.1458859807924835	0.003197145591705131
7.1591941807821176	0.0031078835304819215
7.185810580761386	0.0029368840121155784
7.239043380719922	0.002623158057346149
7.24237043071733	0.002604732681986752
7.245697480714739	0.0025864407845943528
7.252351580709556	0.00255025377448369
7.26565978069919	0.002479441650854869
7.292276180678458	0.0023438675269089595
7.345508980636994	0.0020954096936143746
7.348615691665772	0.0020817908500256155
7.35172240269455	0.0020682651856366663
7.357935824752107	0.002041490948551656
7.3703626688672195	0.001989033918429204
7.395216357097444	0.0018883531890984818
7.444923733557893	0.0017029111632228457
7.448030444586671	0.00169198742205549
7.451137155615449	0.0016811389532297326
7.4573505776730045	0.0016596658111195795
7.469777421788117	0.001617600729593054
7.494631110018341	0.0015368860654300623
7.54433848647879	0.001388283403625376
7.547384297314448	0.0013797029853446754
7.550430108150106	0.0013711807498498387
7.556521729821421	0.001354309264326215
7.568704973164053	0.001321247429259419
7.593071459849316	0.0012577638385085643
7.641804433219841	0.0011407119783646289
7.644850244055499	0.0011338108378005493
7.647896054891157	0.001126956494032347
7.653987676562473	0.0011133869186346712
7.666170919905103	0.0010867953821014369
7.690537406590366	0.001035733764090004
7.7392703799608915	0.0009415701965282337
7.74257416815445	0.0009355489316281316
7.745877956348007	0.0009295717757278161
7.752485532735124	0.000917748466259496
7.765700685509355	0.0008946167151065408
7.792130991057819	0.0008503414796112807
7.844991602154748	0.000769204115882615
7.848295390348306	0.000764440961920044
7.851599178541864	0.0007597123992568679
7.85820675492898	0.0007503579966094548
7.871421907703212	0.000732052830363432
7.897852213251676	0.0006970006105145096
7.950712824348604	0.000632701187118931
7.953796273573531	0.00062917455799079
7.956879722798458	0.0006256715110537859
7.9630466212483135	0.0006187354889340872
7.975380418148024	0.0006051390735072097
8.000048011947445	0.0005790124553458983
8.049383199546286	0.0005307484600892393
8.052466648771212	0.0005278982169314615
8.05555009799614	0.0005250666963231345
8.061716996445995	0.0005194592843478901
8.074050793345705	0.000508463261738199
8.098718387145126	0.00048731747856227306
8.148053574743969	0.00044819141889489617
8.151395001326797	0.00044568505926222807
8.154736427909624	0.0004431961304253424
8.161419281075279	0.00043827002111422207
8.174784987406591	0.00042862104688536263
8.201516400069213	0.0004101069496421317
8.254979225394457	0.0003759943888545231
8.258320651977286	0.0003739832274235821
8.261662078560112	0.0003719856265697647
8.268344931725768	0.0003680306839334171
8.28171063805708	0.0003602789228672479
8.308442050719702	0.0003453852824114505
8.361904876044944	0.0003178670131213088
8.365185402434651	0.0003162707484151416
8.36846592882436	0.00031468466196083345
8.375026981603774	0.0003115427139560274
8.388149087162603	0.00030537758247342655
8.414393298280263	0.00029350579289906493
8.466881720515584	0.00027147100336323354
8.470162246905291	0.0002701648095836107
8.473442773294998	0.00026886659099347983
8.480003826074414	0.000266293838906498
8.493125931633244	0.000261241418316127
8.519370142750905	0.00025149604557752497
8.571858564986224	0.00023334617436569872
8.5749187524073	0.0002323398005160461
8.577978939828377	0.0002313388830082208
8.584099314670532	0.00022935326572975532
8.596340064354841	0.00022544585882268458
8.620821563723457	0.00021787823962500738
8.66978456246069	0.0002036703776415512
8.672844749881765	0.00020282114372715366
8.675904937302843	0.00020197628420014907
8.682025312144997	0.00020029956937431527
8.694266061829307	0.00019699733655498787
8.718747561197922	0.00019059128017118217
8.767710559935155	0.00017852457263692342
8.771028724714132	0.00017774081250153918
8.77434688949311	0.00017696119393258841
8.780983219051063	0.00017541426267000913
8.794255878166972	0.0001723688054761818
8.82080119639879	0.00016646516590619536
8.873891832862427	0.00015535924330278497
8.877209997641405	0.0001546943957897479
8.880528162420381	0.00015403284956854918
8.887164491978336	0.00015271956987602517
8.900437151094245	0.0001501316341343122
8.926982469326063	0.0001451053922226151
8.980073105789698	0.0001356148490983736
8.983170931600046	0.00013508295091037406
8.986268757410393	0.00013455337009817727
8.992464409031086	0.0001335011038140951
9.004855712272473	0.0001314237612741409
9.029638318755246	0.00012737479606299783
9.079203531720797	0.00011967680331974406
9.082301357531144	0.00011921252780110284
9.08539918334149	0.00011875016561199948
9.091594834962184	0.00011783113707263367
9.10398613820357	0.00011601555912698933
9.128768744686345	0.00011247195660331997
9.178333957651894	0.0001057171363980074
9.181370883269121	0.00010531701748249749
9.184407808886348	0.00010491843580018767
9.1904816601208	0.00010412585180936878
9.202629362589708	0.00010255877850567367
9.22692476752752	0.00009949527873461179
9.275515577403144	0.00009363778363522813
9.278552503020371	0.00009328313232649378
9.281589428637599	0.0000929297877580252
9.287663279872051	0.00009222699357553254
9.299810982340958	0.00009083681084492984
9.32410638727877	0.00008811671363641317
9.372697197154395	0.00008290735397706047
9.375992100129523	0.00008256483528654488
9.379287003104649	0.00008222364189399396
9.385876809054903	0.00008154520571159047
9.399056420955409	0.00008020396155871639
9.425415644756423	0.00007758263386197482
9.47813409235845	0.00007257442771711242
9.583570987562506	0.00006342317182982026
9.586645551569003	0.00006317248973302746
9.5897201155755	0.00006292268335680942
9.595869243588492	0.00006242568518607639
9.608167499614478	0.00006144206026359652
9.632764011666447	0.00005951561758866401
9.681957035770388	0.000055820785285817775
9.685031599776885	0.00005559665989714066
9.688106163783381	0.000055373318787801556
9.694255291796374	0.00005492897911281863
9.70655354782236	0.000054049598714025464
9.731150059874329	0.00005232747607580292
9.78034308397827	0.000049025504538028583
9.783775220102335	0.000048802025708190105
9.787207356226398	0.00004857942953098064
9.794071628474526	0.000048136873116219096
9.807800172970783	0.000047262220839761845
9.835257261963294	0.000045554106160136974
9.890171439948318	0.00004229761506704254
9.893603576072383	0.0000421009646335885
9.897035712196447	0.00004190510791485882
9.903899984444575	0.000041515765371685813
9.917628528940831	0.00004074649273275036
9.945085617933342	0.000039245037132248984
9.948517754057406	0.000039060784325853805
9.95194989018147	0.00003887728545823817
9.958814162429597	0.000038512539940426333
9.972542706925854	0.000037791991087771684
9.975974843049919	0.00003761370303929977
9.979406979173982	0.000037436149963180585
9.98627125142211	0.00003708323940823831
9.989703387546175	0.00003690787729008907
9.993135523670238	0.000036733240865429736
9.996567659794302	0.000036559327834690926
9.999999795918367	0.000036386135906154623

==> PdFilter3.txt <==
2.0408163265306121e-7	1.
0.09814340804846831	0.9999999999996357
0.19628661201530398	0.9999999999071224
0.2494858517251246	0.9999999993693636
0.3026850914349452	0.9999999970512431
0.3292847112898555	0.9999999942282181
0.3558843311447658	0.9999999892810291
0.369184141072221	0.9999999856428534
0.38248395099967614	0.9999999809694747
0.3957837609271313	0.9999999750190162
0.40908357085458646	0.9999999675045664
0.41529279788105317	0.9999999633676412
0.42150202490751987	0.9999999587782709
0.42771125193398657	0.9999999536948799
0.43392047896045327	0.999999948072782
0.44012970598692	0.9999999418640009
0.4463389330133867	0.9999999350170834
0.44944354652662	0.999999931337245
0.4525481600398534	0.9999999274769019
0.4587573870663201	0.9999999191844552
0.4618620005795534	0.9999999147365816
0.4649666140927868	0.999999910076652
0.4711758411192535	0.9999999000860975
0.4742804546324868	0.9999998947374943
0.4773850681457202	0.9999998891408628
0.4835942951721869	0.9999998771642504
0.4866989086854202	0.9999998707638464
0.4898035221986536	0.9999998640745503
0.4960127492251203	0.9999998497847855
0.5084312032780537	0.9999998172292424
0.5115358167912871	0.999999808188686
0.5146404303045204	0.9999997987607756
0.5208496573309871	0.9999997786862981
0.5239542708442204	0.9999997680103788
0.5270588843574537	0.9999997568883859
0.5332681113839205	0.9999997332426381
0.5363727248971539	0.9999997206859642
0.5394773384103873	0.9999997076173569
0.5456865654368539	0.9999996798732146
0.5581050194897873	0.9999996174308642
0.5612096330030207	0.9999996002556849
0.5643142465162541	0.9999995824127592
0.5705234735427207	0.999999544635269
0.573628087055954	0.9999995246550192
0.5767327005691874	0.9999995039156271
0.5829419275956541	0.9999994600612421
0.5860465411088875	0.9999994368955496
0.5891511546221209	0.9999994128692917
0.5953603816485875	0.9999993621263092
0.6077788357015209	0.9999992490775805
0.6108225490216341	0.9999992188466349
0.6138662623417472	0.9999991875620445
0.6199536889819734	0.9999991217070898
0.6229974023020866	0.9999990870724312
0.6260411156221997	0.9999990512555118
0.6321285422624259	0.9999989759377562
0.635172255582539	0.9999989363663379
0.6382159689026521	0.9999988954714653
0.6443033955428783	0.9999988095610153
0.6564782488233307	0.9999986201559594
0.6595219621434438	0.9999985689013672
0.6625656754635569	0.9999985159994526
0.6686531021037831	0.9999984050739781
0.6716968154238963	0.9999983469581032
0.6747405287440094	0.9999982870102417
0.6808279553842357	0.999998161422666
0.6838716687043489	0.9999980956823581
0.686915382024462	0.9999980279088438
0.6930028086646882	0.9999978860489885
0.7051776619451406	0.9999975755216902
0.7082213752652537	0.9999974919670431
0.7112650885853669	0.9999974059225879
0.7173525152255931	0.9999972261129345
0.7295273685060456	0.9999968337791648
0.7325710818261588	0.999996728483168
0.7356147951462719	0.9999966201605696
0.7417022217864981	0.9999963941411729
0.7538770750669506	0.9999959024633777
0.7569207883870637	0.9999957708220911
0.7599645017071768	0.9999956355269535
0.766051928347403	0.9999953536322823
0.7782267816278555	0.9999947421341302
0.7812704949479687	0.9999945787817434
0.7843142082680818	0.9999944110467265
0.7904016349083081	0.9999940620317304
0.8025764881887605	0.9999933069404581
0.8058781788667737	0.9999930883590211
0.809179869544787	0.9999928636182264
0.8157832509008136	0.9999923950730847
0.8289900136128668	0.9999913774729327
0.8322917042908802	0.9999911053798084
0.8355933949688934	0.9999908258821436
0.8421967763249201	0.9999902439943084
0.8554035390369732	0.9999889837209456
0.8587052297149864	0.999988647484873
0.8620069203929998	0.9999883024037447
0.8686103017490263	0.9999875849234056
0.8818170644610794	0.9999860350151097
0.8851187551390927	0.9999856223667235
0.888420445817106	0.9999851992156217
0.8950238271731326	0.9999843205070137
0.9082305898851858	0.9999824269609175
0.9115322805631991	0.9999819238134815
0.9148339712412124	0.999981408265354
0.921437352597239	0.9999803389414323
0.9346441153092921	0.9999780399666099
0.9379458059873054	0.9999774302259176
0.9412474966653187	0.9999768059217214
0.9478508780213453	0.999975512457248
0.9610576407333984	0.999972737684884
0.9643593314114116	0.999972003048481
0.967661022089425	0.9999712513950928
0.9742644034454515	0.9999696957185047
0.9874711661575047	0.9999663653699805
0.9907728568355181	0.9999654851159548
0.9940745475135313	0.9999645850736719
1.000677928869558	0.9999627241382574
1.013884691581611	0.9999587481523263
1.016966043290994	0.9999577696475664
1.0200473950003768	0.9999567712163656
1.0262100984191425	0.9999547132211805
1.0385355052566738	0.9999503429716109
1.0416168569660567	0.9999491953581038
1.0446982086754395	0.9999480249921133
1.0508609120942052	0.9999456145004406
1.0631863189317368	0.9999405036896689
1.0662676706411198	0.9999391633008423
1.0693490223505027	0.9999377970270058
1.0755117257692683	0.9999349851622296
1.0878371326067997	0.999929032237072
1.1124879462818624	0.9999157096754602
1.1155692979912453	0.9999139024360616
1.118650649700628	0.9999120620370159
1.1248133531193938	0.9999082797438054
1.1371387599569251	0.9999002947299053
1.140220111666308	0.9998982078070656
1.1433014633756908	0.9998960835358573
1.1494641667944565	0.9998917207373005
1.161789573631988	0.9998825222834251
1.1648709253413712	0.9998801207848014
1.167952277050754	0.9998776773495
1.1741149804695197	0.9998726622507773
1.186440387307051	0.9998621018376673
1.2110912009821138	0.9998387159441386
1.2144305300493967	0.9998353013093886
1.2177698591166797	0.9998318250505324
1.2244485172512458	0.9998246840025897
1.2378058335203779	0.9998096215992781
1.241145162587661	0.999805687856255
1.244484491654944	0.9998016849012673
1.2511631497895102	0.9997934673588716
1.2645204660586422	0.999776157154243
1.2678597951259252	0.9997716412005822
1.2711991241932084	0.9997670477543676
1.2778777823277743	0.9997576240300414
1.2912350985969065	0.9997377981261446
1.3179497311351707	0.9996939735554046
1.3212890602024536	0.9996880808645932
1.3246283892697366	0.9996820918888378
1.3313070474043027	0.9996698199554388
1.3446643636734348	0.9996440635569274
1.348003692740718	0.9996373640701963
1.351343021808001	0.999630557710335
1.358021679942567	0.9996166188292366
1.3713789962116991	0.9995873968798716
1.374718325278982	0.9995798029583821
1.3780576543462653	0.9995720907304362
1.3847363124808312	0.9995563053795066
1.3980936287499635	0.9995232484876188
1.4248082612882276	0.9994508371699611
1.4280866901623903	0.9994413413012189
1.431365119036553	0.9994317068050854
1.4379219767848788	0.9994120154051239
1.45103569228153	0.9993708965128678
1.4772631232748323	0.999281330757903
1.480541552148995	0.9992694135965692
1.4838199810231578	0.9992573300569139
1.4903768387714835	0.9992326563961688
1.5034905542681347	0.9991812297872121
1.529717985261437	0.9990696230278325
1.5329964141355998	0.9990548124306035
1.5362748430097626	0.9990398039117615
1.5428317007580883	0.9990091846829385
1.5559454162547395	0.9989454775916912
1.5821728472480419	0.9988076965140381
1.5854512761222046	0.9987894579425208
1.5887297049963673	0.9987709858891878
1.595286562744693	0.9987333318783873
1.6084002782413442	0.9986551171022395
1.6346277092346464	0.9984865094068405
1.6376857991401788	0.998465747600358
1.6407438890457111	0.9984447481877665
1.6468600688567758	0.9984020279996954
1.6590924284789053	0.9983136416321526
1.6835571477231641	0.9981245896314715
1.6866152376286965	0.9980997628714954
1.6896733275342288	0.9980746628092655
1.6957895073452935	0.9980236333920443
1.708021866967423	0.9979181909380562
1.7324865862116818	0.9976932287230926
1.7355446761172142	0.9976637404614742
1.7386027660227465	0.9976339398003844
1.7447189458338113	0.997573391034223
1.7569513054559407	0.9974484312484961
1.7814160247001996	0.9971824714435478
1.8303454631887173	0.9965814782734291
1.83366153045215	0.9965371951423567
1.8369775977155824	0.9964924402066021
1.8436097322424474	0.9964014996270503
1.8568740012961777	0.9962137875269674
1.883402539403638	0.995814158968532
1.8867186066670705	0.9957618582164539
1.890034673930503	0.9957090223139303
1.8966668084573681	0.9956017285699691
1.9099310775110983	0.9953805368805189
1.9364596156185585	0.9949107897182528
1.939775682881991	0.9948494221967803
1.9430917501454235	0.9947874514492442
1.9497238846722886	0.994661682622381
1.9629881537260188	0.9944027110660972
1.989516691833479	0.9938540208635575
2.0425737680483995	0.9926253266324262
2.0456694963432014	0.9925479166680001
2.0487652246380037	0.992469850789805
2.0549566812276083	0.9923117351605
2.0673395944068167	0.9919874548129997
2.0921054207652334	0.9913057790005433
2.0952011490600357	0.991217384145092
2.0982968773548376	0.9911282674753177
2.104488333944442	0.9909478518145085
2.11687124712365	0.9905781724394198
2.141637073482067	0.9898024622100625
2.144732801776869	0.9897020061957509
2.147828530071671	0.9896007596002566
2.1540199866612753	0.9893958771093739
2.1664028998404836	0.9889764314793755
2.1911687261989004	0.9880978219418931
2.240700378915734	0.9861736418327982
2.2437352070174157	0.9860481915882273
2.2467700351190976	0.9859218423940322
2.2528396913224613	0.9856664295781972
2.264979003729189	0.9851446228249163
2.289257628542644	0.9840560923616809
2.3378148781695534	0.9816913490860796
2.340849706271235	0.9815349244437523
2.3438845343729167	0.9813774575022659
2.3499541905762804	0.9810593785015478
2.362093502983008	0.9804105123070673
2.386372127796463	0.9790609229653786
2.434929377423373	0.9761460940441165
2.4382221828829547	0.9759376644115599
2.441514988342537	0.9757278344387819
2.448100599261701	0.9753039499513994
2.4612718211000293	0.9744391182063228
2.4876142647766857	0.9726398879965799
2.540299152129998	0.9687526706051147
2.5435919575895802	0.968496523319525
2.546884763049162	0.968238788778323
2.5534703739683264	0.9677185348773567
2.5666415958066544	0.966658726837434
2.5929840394833104	0.9644606286241921
2.645668926836623	0.9597403759840832
2.6487413933275747	0.9594514015402803
2.6518138598185264	0.959160888745816
2.6579587928004296	0.9585752304323248
2.670248658764236	0.9573852597845407
2.694828390691849	0.9549297266145743
2.743987854547074	0.9497086460964723
2.7470603210380258	0.9493683083064205
2.750132787528977	0.9490262965645269
2.75627772051088	0.9483372351768631
2.7685675864746866	0.9469388493043075
2.7931473184022995	0.9440601465717121
2.842306782257525	0.9379682129122165
2.845637226106377	0.9375390813521173
2.8489676699552287	0.9371078412989502
2.855628557652932	0.9362390181409055
2.8689503330483395	0.9344758781615813
2.8955938838391537	0.9308466757413947
2.948880985420782	0.9231693976493729
2.9522114292696333	0.9226707558679
2.9555418731184853	0.92216987947366
2.962202760816189	0.921161409214749
2.975524536211596	0.9191175053092785
3.00216808700241	0.9149211252003421
3.0554551885840384	0.906088810181995
3.05872473223977	0.9055276163305257
3.0619942758955014	0.9049641806991031
3.0685333632069645	0.9038305756726023
3.0816115378298905	0.9015363736772501
3.107767887075743	0.8968395783880666
3.1600805855674476	0.8870095511583217
3.264705982550857	0.8655893864108356
3.2677551872379578	0.8649298189717591
3.270804391925059	0.8642682535280517
3.2769028012992614	0.8629391302735977
3.289099620047666	0.8602569276935071
3.3134932575444744	0.8547968335820837
3.362280532538092	0.8434954261303133
3.459855082525327	0.8193873704312791
3.6715147334054086	0.7605303721870742
3.869072690293142	0.6984462893200477
4.083141198086486	0.6252368973649581
4.293312093520136	0.54973884045055
4.489381294961437	0.47844377485853384
4.70196104730835	0.4028036088279114
4.900439105662914	0.3359261868463065
5.095019551657784	0.275561235932541
5.306110548558265	0.21724773666737557
5.309188506416204	0.2164574473218026
5.312266464274144	0.21566893124140182
5.318422379990023	0.21409722502056971
5.330734211421781	0.21097515770157002
5.355357874285298	0.204816709851171
5.404605200012331	0.192844622023114
5.503099851466398	0.17029007641917854
5.506435786682237	0.16955870921357727
5.509771721898077	0.16882947377862326
5.516443592329757	0.16737739699984885
5.5297873331931156	0.16449880930133215
5.5564748149198335	0.15884378422812637
5.6098497783732695	0.14794097591397898
5.716599705280141	0.12774653263602276
5.719874740302862	0.12716049856378636
5.723149775325581	0.12657643790467046
5.7296998453710195	0.12541422819626563
5.742799985461897	0.12311339345696297
5.769000265643653	0.1186055486469909
5.8214008260071655	0.10996073805706583
5.824675861029885	0.10943667053439932
5.827950896052604	0.10891449621534645
5.834500966098044	0.10787581573033
5.847601106188922	0.10582104607031548
5.873801386370678	0.10180120549142334
5.92620194673419	0.09411474215675922
5.92925664278828	0.0936809739784261
5.932311338842369	0.0932487655280074
5.938420730950547	0.09238901670573643
5.950639515166904	0.09068811300406579
5.975077083599616	0.08736004514717097
6.023952220465041	0.0809936381976374
6.027006916519131	0.08060835257678518
6.03006161257322	0.08022453276030084
6.036171004681398	0.07946127817406674
6.048389788897754	0.07795222216844247
6.072827357330466	0.07500322009367522
6.121702494195891	0.06937593677809206
6.125015167607881	0.06900733995855945
6.128327841019869	0.06864034614574584
6.134953187843848	0.06791115066843638
6.1482038814918045	0.06647180981130094
6.174705268787719	0.06366837499289871
6.227708043379547	0.058354787703108424
6.231020716791536	0.058035365248490095
6.234333390203526	0.05771740800072151
6.240958737027504	0.05708587160633791
6.254209430675461	0.055840188426655536
6.280710817971375	0.053417396069719444
6.333713592563203	0.04883820868244819
6.336805927006562	0.04858172180948297
6.339898261449921	0.04832638908739981
6.346082930336639	0.04781917172794153
6.358452268110074	0.04681842880564131
6.3831909436569445	0.044870906509399004
6.432668294750686	0.041185304211729355
6.435760629194045	0.04096397368727957
6.4388529636374034	0.04074368298350787
6.445037632524121	0.04030620688054154
6.457406970297557	0.03944357694753875
6.482145645844427	0.0377668171289222
6.531622996938168	0.034601030608299756
6.5346544311884065	0.03441496310792668
6.537685865438645	0.03422978766780949
6.543748733939122	0.033862100072503246
6.5558744709400765	0.03313728798883067
6.580125944941985	0.03172919967870799
6.628628892945803	0.02907349655845442
6.631660327196041	0.028914397814530313
6.63469176144628	0.028756090230618165
6.640754629946757	0.028441836270314456
6.652880366947711	0.027822687581802286
6.67713184094962	0.026621147084253564
6.725634788953437	0.024359731637860246
6.7289242005615755	0.024212976077236447
6.732213612169715	0.02406703951799736
6.738792435385992	0.02377760870776841
6.751950081818547	0.02320841395118253
6.778265374683658	0.0221078805675285
6.830895960413877	0.020051872429581136
6.8341853720220165	0.019929547019280975
6.837474783630155	0.019807927563816035
6.8440536068464315	0.019566793027758392
6.857211253278987	0.01909284758029611
6.883526546144097	0.018177508526747342
6.936157131874317	0.016471231420844546
6.939226204513826	0.016376642735617307
6.942295277153335	0.016282579090252533
6.948433422432351	0.016096017009235106
6.9607097129903845	0.015729084754042447
6.985262294106451	0.015019442983734671
7.034367456338584	0.0136927966642542
7.037436528978093	0.013613818288015268
7.040505601617601	0.013535289495816364
7.046643746896617	0.013379571757452156
7.058920037454651	0.013073433761366155
7.083472618570717	0.012481859042493056
7.13257778080285	0.011377710423167334
7.135904830800259	0.011306550582862816
7.1392318807976665	0.011235839634414919
7.1458859807924835	0.011095754340430423
7.1591941807821176	0.010820860247685853
7.185810580761386	0.010291627558226685
7.239043380719922	0.00931112058756145
7.24237043071733	0.009253126966371601
7.245697480714739	0.0091955067497996
7.252351580709556	0.00908137778210736
7.26565978069919	0.00885750503168075
7.292276180678458	0.008426823229407222
7.345508980636994	0.007630030252913041
7.348615691665772	0.007586057140137088
7.35172240269455	0.007542352880864145
7.357935824752107	0.007455744808164803
7.3703626688672195	0.0072856880394939
7.395216357097444	0.006957878646479231
7.444923733557893	0.0063489022359298685
7.448030444586671	0.006312807836802253
7.451137155615449	0.006276936741305021
7.4573505776730045	0.0062058592161403315
7.469777421788117	0.006066326475343294
7.494631110018341	0.00579746477204917
7.54433848647879	0.005298357031264932
7.547384297314448	0.00526936640835727
7.550430108150106	0.005240553051332379
7.556521729821421	0.005183453934160616
7.568704973164053	0.005071336982022848
7.593071459849316	0.004855199814387903
7.641804433219841	0.004453554907776434
7.644850244055499	0.004429741220671968
7.647896054891157	0.004406073723312155
7.653987676562473	0.004359173747070055
7.666170919905103	0.004267089279226872
7.690537406590366	0.004089589507583787
7.7392703799608915	0.003759785890901212
7.74257416815445	0.0037385817274774016
7.745877956348007	0.0037175186992703885
7.752485532735124	0.003675812250935688
7.765700685509355	0.0035940515252823714
7.792130991057819	0.003436933419768083
7.844991602154748	0.003146741670953661
7.848295390348306	0.003129609873814306
7.851599178541864	0.0031125915140047195
7.85820675492898	0.00307889199346191
7.871421907703212	0.003012820232531864
7.897852213251676	0.0028858177476588655
7.950712824348604	0.002651094908149662
7.953796273573531	0.0026381518634987335
7.956879722798458	0.0026252879589990868
7.9630466212483135	0.002599795509830446
7.975380418148024	0.0025497378017111565
8.000048011947445	0.0024532197388259782
8.049383199546286	0.002273721805661387
8.052466648771212	0.002263070365438468
8.05555009799614	0.0022524830364822595
8.061716996445995	0.0022314990225885604
8.074050793345705	0.002190281890006247
8.098718387145126	0.0021107599340031407
8.148053574743969	0.0019626687153258657
8.151395001326797	0.001953137949544538
8.154736427909624	0.0019436679991144375
8.161419281075279	0.0019249087914137853
8.174784987406591	0.001888101048063328
8.201516400069213	0.0018172339395550498
8.254979225394457	0.001685777149172107
8.258320651977286	0.0016779891953587727
8.261662078560112	0.001670249430666753
8.268344931725768	0.001654913069577513
8.28171063805708	0.0016248033654325295
8.308442050719702	0.0015667608205433075
8.361904876044944	0.0014588127498061357
8.365185402434651	0.0014525212735844108
8.36846592882436	0.001446266558101207
8.375026981603774	0.001433866357263963
8.388149087162603	0.0014094956156027023
8.414393298280263	0.0013624162174416413
8.466881720515584	0.001274476815416671
8.470162246905291	0.0012692398469930704
8.473442773294998	0.0012640320775376118
8.480003826074414	0.0012537032996837753
8.493125931633244	0.0012333870214599005
8.519370142750905	0.001194074677093024
8.571858564986224	0.0011203906305221685
8.5749187524073	0.0011162861039959355
8.577978939828377	0.0011122017778005052
8.584099314670532	0.0011040931891625155
8.596340064354841	0.0010881125576615233
8.620821563723457	0.0010570685600374133
8.66978456246069	0.0009984299198376582
8.672844749881765	0.0009949094536331748
8.675904937302843	0.000991405313229642
8.682025312144997	0.000984445579830444
8.694266061829307	0.000970717334662978
8.718747561197922	0.0009440026036063262
8.767710559935155	0.0008933646475850561
8.771028724714132	0.0008900604338212569
8.77434688949311	0.0008867717674157543
8.780983219051063	0.0008802406404183252
8.794255878166972	0.0008673602030095258
8.82080119639879	0.000842303233010045
8.873891832862427	0.0007948286224593638
8.877209997641405	0.0007919717242150644
8.880528162420381	0.0007891272691526991
8.887164491978336	0.0007834753497164374
8.900437151094245	0.0007723171392567567
8.926982469326063	0.0007505651095492747
8.980073105789698	0.0007091820944262464
8.983170931600046	0.0007068500093561293
8.986268757410393	0.0007045266791633538
8.992464409031086	0.0006999060706700172
9.004855712272473	0.0006907675948699182
9.029638318755246	0.0006728902116208403
9.079203531720797	0.0006386476832551594
9.178333957651894	0.0005755988880366644
9.181370883269121	0.0005737717122296958
9.184407808886348	0.0005719503665427986
9.1904816601208	0.0005683250451897157
9.202629362589708	0.0005611430536818878
9.22692476752752	0.0005470472422196389
9.275515577403144	0.0005198798680914067
9.372697197154395	0.00046929893547208314
9.375992100129523	0.00046766549330420714
9.379287003104649	0.00046603713929051053
9.385876809054903	0.000462795605540253
9.399056420955409	0.0004563726153593946
9.425415644756423	0.00044376215380525705
9.47813409235845	0.00041944752376951174
9.583570987562506	0.000374193524004599
9.586645551569003	0.0003729376038103115
9.5897201155755	0.0003716851593162849
9.595869243588492	0.00036919065665654813
9.608167499614478	0.0003642429159268249
9.632764011666447	0.00035451031502959805
9.681957035770388	0.0003356802331396962
9.78034308397827	0.0003004436232798348
9.783775220102335	0.000299270526630211
9.787207356226398	0.00029810111750286925
9.794071628474526	0.0002957733267482993
9.807800172970783	0.00029116161317041626
9.835257261963294	0.00028211176967935235
9.890171439948318	0.0002646920155380799
9.893603576072383	0.00026363283701669155
9.897035712196447	0.0002625770911645093
9.903899984444575	0.00026047586854982215
9.917628528940831	0.0002563142991967426
9.945085617933342	0.0002481530874739627
9.948517754057406	0.0002471479816485039
9.95194989018147	0.00024614619655082513
9.958814162429597	0.00024415256155913375
9.972542706925854	0.00024020484491009563
9.975974843049919	0.00023922611724234576
9.979406979173982	0.00023825065696545257
9.98627125142211	0.0002363095123420945
9.989703387546175	0.0002353438149258441
9.993135523670238	0.00023438135875980683
9.996567659794302	0.0002334221373580375
9.999999795918367	0.00023246614425321698

==> dFilter0.txt <==
4.081632653061224e-8	0.88672039722627
0.0006134358411192535	0.8867194796177463
0.0012268308659119764	0.8867167270425933
0.0018402258907046993	0.8867121395194544
0.0024536209154974223	0.8867057170793967
0.0030670159402901454	0.8866974597659161
0.003680410965082868	0.8866873676349338
0.004293805989875591	0.8866754407547931
0.004907201014668314	0.8866616792062639
0.005520596039461038	0.8866460830825339
0.00613399106425376	0.8866286524892145
0.006747386089046483	0.8866093875443307
0.007360781113839206	0.8865882883783267
0.007974176138631928	0.8865653551340558
0.008587571163424651	0.8865405879667834
0.009814361213010098	0.8864855525463289
0.010427756237802822	0.8864552846657006
0.011041151262595545	0.8864231836071684
0.01226794131218099	0.8863534828378549
0.012881336336973713	0.886315883598767
0.013494731361766436	0.8862764521251586
0.014721521411351881	0.8861920935539284
0.015334916436144605	0.8861471670270017
0.01594831146093733	0.8861004094069342
0.017175101510522775	0.8860014021646946
0.019628681609693666	0.8857814293041842
0.020242076634486388	0.8857218635779814
0.02085547165927911	0.8856604696339695
0.022082261708864556	0.8855321987641857
0.024535841808035447	0.8852537374872533
0.02514923683282817	0.8851795583220781
0.025762631857620892	0.8851035546016066
0.026989421907206337	0.8849460755588524
0.02944300200637723	0.8846092461986744
0.030056397031169954	0.8845204856380102
0.03066979205596268	0.8844299049675126
0.031896582105548126	0.8842432857511249
0.034350162204719016	0.8838482336750234
0.0392573224030608	0.8829710279771807
0.03992231289943356	0.882843234320626
0.04058730339580631	0.8827133147454529
0.04191728438855183	0.8824471019580659
0.04457724637404285	0.8818892115896709
0.049897170345024916	0.8806718235004146
0.050562160841397676	0.8805101474168505
0.051227151337770435	0.8803463637919122
0.05255713233051595	0.8800124790818551
0.05521709431600698	0.8793194768708823
0.06053701828698904	0.8778328511492252
0.0612020087833618	0.8776376178279087
0.06186699927973456	0.877440299478413
0.06319698027248008	0.8770394138786075
0.0658569422579711	0.8762126912398019
0.07117686622895317	0.8744598066090629
0.08181671417091729	0.8705594180768423
0.08243763687356397	0.870315671771556
0.08305855957621064	0.8700701571895421
0.08430040498150397	0.8695738298097793
0.08678409579209065	0.868560029112233
0.09175147741326402	0.8664482286528568
0.10168624065561074	0.8618910554368734
0.10230716335825742	0.8615915975343016
0.10292808606090409	0.8612904295904925
0.10416993146619742	0.8606829715699269
0.1066536222767841	0.8594476235081329
0.11162100389795745	0.8568956599506982
0.12155576714030418	0.8514704828301437
0.1221645098043268	0.8511242862710738
0.12277325246834941	0.8507765121983063
0.12399073779639466	0.85007624022826
0.12642570845248516	0.8486568624890848
0.13129564976466615	0.8457432709735284
0.14103553238902813	0.8396208493822533
0.1605152976377521	0.8262296166756808
0.16117563577335475	0.8257496259766504
0.16183597390895743	0.8252679623448897
0.16315665018016273	0.8242996299407497
0.1657980027225734	0.8223430406949052
0.17108070780739465	0.8183509411576522
0.18164611797703717	0.8100573909825417
0.20277693831632224	0.7922853383354743
0.24221824019642277	0.7552669837168676
0.2849616522576456	0.7103561591350206
0.32692554184692935	0.6625103989916566
0.3660690926377435	0.6155183845798822
0.4085147536096799	0.5630423907057606
0.44814007578314674	0.5135505852773139
0.48698587548467454	0.4653593811589483
0.5291337853673247	0.4142349382438604
0.5684613564515052	0.36827059347380325
0.611091037716808	0.3209488366256884
0.6529411965101717	0.27750643596966423
0.6919710165050659	0.240000428139991
0.7343029466810822	0.2028307198651841
0.773814538058629	0.17154138106968916
0.816628239617298	0.14136778749390355
0.858662418704028	0.11544800049059888
0.8978762589922885	0.09444659330094621
0.9403922094616711	0.07494300313005167
0.9410124533940292	0.07468241125320833
0.9416326973263871	0.07442248766175157
0.9428731851911032	0.07390464180291735
0.9453541609205353	0.07287693057331396
0.9503161123793994	0.070853230372158
0.9602400152971277	0.06693110263435656
0.9800878211325842	0.05957473228234583
0.9806958850263181	0.05935938257513057
0.9813039489200521	0.05914461837297674
0.9825200767075202	0.05871684286864232
0.984952332282456	0.05786827810823501
0.9898168434323278	0.056198890112649565
0.9995458657320713	0.05296944269490126
1.0190039103315582	0.046934627102584274
1.0196635696968723	0.04673967332741806
1.0203232290621862	0.04654533894976483
1.0216425477928142	0.04615852358891392
1.0242811852540703	0.04539227283548982
1.0295584601765824	0.0438890220109414
1.0401130100216065	0.040997365451151
1.0612221097116545	0.03565613439229819
1.0618377012832423	0.0355089142082024
1.0624532928548303	0.035362166303697214
1.0636844759980062	0.0350700834169523
1.066146842284358	0.034491541927643976
1.0710715748570614	0.03335673702464298
1.080921040002468	0.03117449042724299
1.1006199702932813	0.027145528650196454
1.1012871573364493	0.027016620506061077
1.1019543443796171	0.02688819417119377
1.103288718465953	0.026632782069023253
1.105957466638625	0.026127686158321055
1.1112949629839686	0.02514013639637171
1.1219699556746558	0.023253448020755955
1.1226371427178239	0.023139359245050048
1.1233043297609917	0.02302571382510189
1.1246387038473276	0.022799748310159018
1.1273074520199995	0.022353085442752378
1.1326449483653431	0.02148056816194777
1.1433199410560302	0.019816668875787515
1.143974948060574	0.019718015520049533
1.144629955065118	0.019619753459261514
1.1459399690742058	0.019424398874801834
1.1485599970923814	0.01903833748610439
1.1538000531287327	0.018284563887123146
1.1642801652014352	0.016848494374352034
1.164935172205979	0.01676182919987839
1.165590179210523	0.016675521137145575
1.1669001932196108	0.01650397215996163
1.1695202212377864	0.016165113565406817
1.1747602772741377	0.0155041210908467
1.1852403893468402	0.014247191853631854
1.185851328557658	0.01417652787695082
1.186462267768476	0.01410614608374366
1.1876841461901115	0.013966225796262326
1.1901279030333827	0.01368973571945867
1.1950154167199254	0.013149976927998996
1.2047904440930104	0.0121219151717966
1.2054013833038282	0.012059883392347868
1.206012322514646	0.011998108343980988
1.2072342009362815	0.01187532533756547
1.209677957779553	0.01163280603284372
1.2145654714660954	0.011159782046332884
1.2243404988391806	0.010260431316718114
1.2250030335215785	0.010201669769375806
1.2256655682039763	0.010143181582026812
1.226990637568772	0.010027021532131739
1.2296407762983634	0.009797940543316489
1.2349410537575463	0.009352526980385197
1.245541608675912	0.008511053101470392
1.2462041433583098	0.008460581969204576
1.2468666780407076	0.008410355019988299
1.2481917474055033	0.00831063014381045
1.2508418861350947	0.008114071894012625
1.2561421635942775	0.007732326244354852
1.2667427185126432	0.007012781691657649
1.267361185401315	0.006972554984494692
1.2679796522899869	0.006932517297640825
1.2692165860673303	0.006853006306758445
1.2716904536220173	0.006696223188662548
1.2766381887313916	0.006391464254005824
1.2865336589501397	0.005816009418266462
1.2871521258388114	0.005781506123485915
1.2877705927274832	0.005747171115799323
1.2890075265048266	0.00567900346532492
1.2914813940595138	0.005544660229128936
1.2964291291688879	0.005283804055019927
1.3063245993876362	0.004792328388920643
1.306930886237684	0.004763485597404436
1.3075371730877317	0.004734786017512259
1.3087497467878273	0.004677814312630877
1.3111748941880181	0.00456556553636848
1.3160251889883998	0.0043477261333408354
1.3257257785891632	0.003937734492975599
1.3263320654392108	0.00391321051004111
1.3269383522892586	0.003888812939556127
1.328150925989354	0.003840395023700221
1.3305760733895449	0.003745054079734534
1.3354263681899265	0.0035602407334273064
1.3451269577906901	0.0032132175538116085
1.345784840112318	0.0031907371991610864
1.3464427224339457	0.0031683874321698706
1.347758487077201	0.003124077302520105
1.3503900163637121	0.0030369982492501548
1.3556530749367344	0.0028688751608549543
1.3661791920827784	0.0025557542352909
1.366837074404406	0.002537168735957582
1.367494956726034	0.0025186958130348786
1.3688107213692895	0.002482085561657367
1.3714422506558004	0.002410192589740734
1.3767053092288224	0.0022715994326697755
1.3872314263748664	0.0020142684453502914
1.387845240902768	0.0020000467303316243
1.3884590554306697	0.0019859088994116105
1.389686684486473	0.001957883331132012
1.3921419425980797	0.0019028217278818922
1.397052458821293	0.0017965709760812073
1.4068734912677197	0.0015988905085993787
1.4074873057956214	0.0015871658143380737
1.408101120323523	0.0015755131388152253
1.4093287493793265	0.00155242244259902
1.4117840074909331	0.0015070899269425736
1.4166945237141464	0.0014197434648650748
1.426515556160573	0.0012577251990348879
1.4271809661600545	0.0012473339257259139
1.4278463761595364	0.001237014759357936
1.4291771961584998	0.0012165911540313993
1.4318388361564265	0.0011765917871014563
1.43716211615228	0.001099897212421386
1.4478086761439872	0.0009590477049468689
1.4484740861434688	0.0009507737734519002
1.4491394961429507	0.0009425599546061217
1.4504703161419141	0.0009263112567361259
1.4531319561398408	0.0008945199157899105
1.4584552361356944	0.0008336850442562326
1.4691017961274018	0.0007224146330966643
1.4697231383331575	0.0007163279912288817
1.470344480538913	0.0007102846418330114
1.4715871649504244	0.0006983268298727958
1.4740725337734468	0.0006749198773324249
1.4790432714194917	0.0006300865158544424
1.4796646136252471	0.0006246633831756641
1.4802859558310029	0.0006192796999967408
1.481528640242514	0.000608629756956251
1.4840140090655365	0.000587793143832897
1.4889847467115813	0.0005479224797759581
1.4896060889173368	0.0005431033101152248
1.4902274311230925	0.0005383200040586207
1.4914701155346037	0.0005288601204707223
1.4939554843576262	0.0005103612851394663
1.4989262220036712	0.0004750002834158432
1.508867697295761	0.0004104610743756756
1.5094768594628927	0.0004067608763916512
1.5100860216300243	0.0004030889622821928
1.5113043459642874	0.00039582928434831946
1.5137409946328138	0.0003816416657783541
1.5186142919698662	0.0003545551438920512
1.5192234541369976	0.000351286875695443
1.5198326163041291	0.0003480441793159439
1.5210509406383923	0.00034163485171781694
1.5234875893069186	0.00032911594861871087
1.5283608866439713	0.0003052417286171615
1.5289700488111029	0.0003023635094137538
1.5295792109782345	0.0002995083499340938
1.5307975353124976	0.0002938666085708644
1.5332341839810237	0.000282853266649638
1.5381074813180762	0.0002618744049916447
1.5478540759921813	0.00022385570265351945
1.5485148336308927	0.0002214578609415822
1.5491755912696044	0.00021908188853624687
1.5504971065470277	0.00021439489985141218
1.5531401371018743	0.00020527623615293358
1.558426198211567	0.00018802484363566777
1.5590869558502787	0.00018595784222335006
1.5597477134889903	0.00018391020859719203
1.5610692287664134	0.00017987245057573303
1.5637122593212598	0.00017202286129130442
1.5689983204309526	0.00015719523044962694
1.5696590780696642	0.0001554207466912564
1.5703198357083759	0.0001536633536755084
1.571641350985799	0.0001501993000051362
1.5742843815406453	0.00014347038881611763
1.579570442650338	0.00013078016255395783
1.5901425648697238	0.00010824716219159496
1.5907592547147091	0.0001070421584854022
1.5913759445596947	0.0001058486210947904
1.5926093242496657	0.00010349558619651438
1.5950760836296078	0.00009892319288725955
1.600009602389492	0.00009029369794917218
1.6006262922344776	0.00008926166826195257
1.6012429820794631	0.00008823973063095378
1.6024763617694342	0.00008622580626767821
1.604943121149376	0.00008231551268471968
1.60987663990926	0.00007494757926059301
1.6104933297542456	0.00007406753074335811
1.6111100195992312	0.00007319633115510081
1.6123433992892022	0.00007148018506918304
1.6148101586691443	0.00006815087591070835
1.6197436774290284	0.00006188834709926196
1.6203603672740137	0.00006114131889685555
1.6209770571189992	0.000060402018854786644
1.6222104368089703	0.00005894633896889399
1.6246771961889124	0.000056124834678232225
1.6296107149487966	0.00005082701007686791
1.6302790002653622	0.00005014344128159926
1.6309472855819278	0.00004946775958370268
1.6322838562150588	0.00004813975622955302
1.634956997481321	0.000045575112433575806
1.6403032800138453	0.00004079512306243673
1.6409715653304109	0.00004022900464992531
1.6416398506469765	0.00003966963228343712
1.6429764212801075	0.000038570859178977806
1.6456495625463696	0.000036451362827413906
1.6509958450788942	0.0000325103023872413
1.6516641303954596	0.00003204439541292687
1.6523324157120252	0.00003158422708652277
1.6536689863451564	0.00003068087170115822
1.6563421276114187	0.00002894046969439378
1.661688410143943	0.000025712359478353057
1.6623566954605087	0.000025331477239127152
1.6630249807770743	0.0000249554484962858
1.6643615514102053	0.00002421774587363982
1.6670346926764674	0.000022798344755564097
1.6723809752089918	0.000020172590404923917
1.6730370804869332	0.000019869017960684063
1.6736931857648747	0.0000195693786438816
1.6750053963207578	0.000018981729738064087
1.677629817432524	0.000017851783519398842
1.6828786596560559	0.000015764256894246154
1.6835347649339973	0.000015518713774231895
1.684190870211939	0.000015276466156683076
1.685503080767822	0.000014801709982590737
1.6881275018795878	0.000013890140067398737
1.69337634410312	0.000012210928542860165
1.6940324493810615	0.000012013860693370358
1.694688554659003	0.00001181953556851589
1.6960007652148859	0.000011438986078207933
1.698625186326652	0.00001070941470593587
1.7038740285501839	9.369620729253586e-6
1.7045301338281253	9.212767391191271e-6
1.7051862391060668	9.058180367306531e-6
1.70649844966195	8.755695827767946e-6
1.709122870773716	8.176733482095024e-6
1.714371712997248	7.117041452539739e-6
1.7149837504814633	7.001555725522583e-6
1.715595787965679	6.887688419785813e-6
1.7168198629341096	6.664733182419431e-6
1.7192680128709714	6.237418925077607e-6
1.7241643127446946	5.453150992755533e-6
1.72477635022891	5.361375899119342e-6
1.7253883877131253	5.270935735944546e-6
1.7266124626815562	5.093995158643202e-6
1.7290606126184178	4.755426582391153e-6
1.7339569124921412	4.136098504994174e-6
1.7345689499763566	4.063813585903688e-6
1.7351809874605721	3.992621314424566e-6
1.7364050624290028	3.853459330868279e-6
1.7388532123658647	3.58764579783452e-6
1.73946524985008	3.523721248604769e-6
1.7400772873342953	3.4607822069278323e-6
1.7413013623027263	3.3378096724301136e-6
1.7437495122395879	3.103137390759233e-6
1.7443615497238032	3.0467465461875963e-6
1.7449735872080185	2.991242670435194e-6
1.7461976621764494	2.882848995027654e-6
1.748645812113311	2.676197090481622e-6
1.7535421119870345	2.3009698749771896e-6
1.7542057449428299	2.2537924802140793e-6
1.7548693778986255	2.2074531144130967e-6
1.7561966438102163	2.1172384499683444e-6
1.758851175633398	1.946323664635097e-6
1.7595148085891934	1.9055076962608624e-6
1.7601784415449888	1.8654335826685354e-6
1.7615057074565799	1.787465588488678e-6
1.7641602392797617	1.6399410260621435e-6
1.7648238722355571	1.6047493859025292e-6
1.7654875051913526	1.5702125265512706e-6
1.7668147711029434	1.5030621701161223e-6
1.7694693029261253	1.3761752866897313e-6
1.7747783665724888	1.1499251993986154e-6
1.7754419995282842	1.124047602586366e-6
1.7761056324840796	1.0986753249107042e-6
1.7774328983956706	1.0494135008281298e-6
1.7800874302188525	9.565943747228753e-7
1.780751063174648	9.345321320315407e-7
1.7814146961304433	9.129115920417559e-7
1.7827419620420342	8.709658278979953e-7
1.785396493865216	7.920527064736923e-7
1.7860601268210115	7.733204955136493e-7
1.786723759776807	7.549730125613836e-7
1.788051025688398	7.19405597115458e-7
1.7907055575115796	6.52599758077539e-7
1.7960146211579433	5.349300744067216e-7
1.7966341863200126	5.224786662726349e-7
1.7972537514820819	5.102790931666201e-7
1.7984928818062207	4.866182667056192e-7
1.800971142454498	4.421329246954444e-7
1.8015907076165676	4.3157879926747494e-7
1.8022102727786369	4.2124366501497966e-7
1.8034494031027757	4.0121503198086735e-7
1.805927663751053	3.636199935501857e-7
1.8065472289131224	3.547130892398369e-7
1.8071667940751919	3.4599589922383566e-7
1.8084059243993305	3.291170160825039e-7
1.810884185047608	2.9748850629103097e-7
1.8115037502096774	2.900062246128162e-7
1.8121233153717466	2.826876442136169e-7
1.8133624456958854	2.685294870768898e-7
1.8158407063441628	2.4204703126349904e-7
1.8164602715062321	2.3579187442033056e-7
1.8170798366683014	2.2967738435254024e-7
1.8183189669924402	2.1785971267737522e-7
1.8207972276407176	1.9579707433698218e-7
1.8214167928027871	1.9059442319800832e-7
1.8220363579648564	1.8551211477385061e-7
1.8232754882889952	1.7569911350729243e-7
1.8257537489372726	1.5741578337382692e-7
1.826373314099342	1.5311181205740716e-7
1.8269928792614114	1.4891031857256647e-7
1.82823200958555	1.4080651108614507e-7
1.8307102702338276	1.2573973191718823e-7
1.8313298353958969	1.2219945506367684e-7
1.8319494005579662	1.1874601537497877e-7
1.833188530882105	1.1209243928132923e-7
1.8356667915303824	9.974975035063077e-8
1.8362741766538277	9.691139247668618e-8
1.8368815617772731	9.414341621614564e-8
1.8380963320241637	8.881269993302542e-8
1.840525872517945	7.893226872973143e-8
1.8411332576413901	7.661683599974702e-8
1.8417406427648355	7.43606152987488e-8
1.842955413011726	7.002068147231383e-8
1.8453849535055074	6.199621397378468e-8
1.8459923386289527	6.01196820720275e-8
1.846599723752398	5.829268519638536e-8
1.8478144939992887	5.4782866155108454e-8
1.8502440344930697	4.831004748974612e-8
1.8508514196165151	4.679976865219144e-8
1.8514588047399605	4.533068156474213e-8
1.852673574986851	4.251227462271966e-8
1.8551031154806323	3.732888091880218e-8
1.8557105006040777	3.6122355811092097e-8
1.856317885727523	3.4949866162225215e-8
1.8575326559744136	3.2703737692683505e-8
1.859962196468195	2.858498687237775e-8
1.8605695815916403	2.7628731646273138e-8
1.8611769667150857	2.6700407449658377e-8
1.8623917369619762	2.492478484565813e-8
1.8648212774557575	2.1679057237980117e-8
1.865428662579203	2.0927561797332862e-8
1.8660360477026483	2.0198820815609302e-8
1.8672508179495388	1.8807264369165853e-8
1.8678582030729842	1.8143311024493773e-8
1.8684655881964294	1.7499835965956252e-8
1.8696803584433201	1.62721771350784e-8
1.8702877435667653	1.568695059599819e-8
1.8708951286902107	1.5120116415926333e-8
1.8721098989371012	1.4039663059615865e-8
1.8745394394308825	1.2078482261603038e-8
1.875198420025908	1.1589530116731528e-8
1.8758574006209332	1.1117888893578787e-8
1.877175361810984	1.022445827881078e-8
1.8778343424060093	9.801660847211329e-9
1.8784933230010348	9.394157749523403e-9
1.8798112841910855	8.623155708924403e-9
1.8804702647861107	8.258747279543392e-9
1.8811292453811361	7.907813731319826e-9
1.8824472065711868	7.244678884642081e-9
1.8850831289512882	6.0621017875884495e-9
1.8857421095463134	5.794175026913132e-9
1.8864010901413388	5.536615086748749e-9
1.8877190513313895	5.051232761071336e-9
1.8883780319264147	4.822752203326533e-9
1.8890370125214402	4.603321720564114e-9
1.8903549737114909	4.1903927760113835e-9
1.891013954306516	3.996306531289922e-9
1.8916729349015415	3.810094419104659e-9
1.8929908960915922	3.460206796660295e-9
1.8956268184716936	2.8434077938117406e-9
1.8962857990667188	2.705086997110833e-9
1.8969447796617442	2.572663397495445e-9
1.898262740851795	2.3246529546480014e-9
1.8989217214468201	2.208654834211974e-9
1.8995807020418456	2.0977310480490944e-9
1.9008986632318963	1.890351640160969e-9
1.9015576438269215	1.7935332345055352e-9
1.902216624421947	1.7010633078449008e-9
1.9035345856119976	1.528504643243032e-9
1.904193566207023	1.4480970148815087e-9
1.9048525468020485	1.3713998173818998e-9
1.9061705079920992	1.228554303066967e-9
1.9068294885871246	1.1621267115949496e-9
1.9074884691821499	1.0988507536504047e-9
1.9088064303722008	9.812450342696032e-10
1.909465410967226	9.266716445434648e-10
1.9101243915622514	8.74762402168066e-10
1.9114423527523021	7.784938327263115e-10
1.9121013333473273	7.339228491385997e-10
1.9127603139423528	6.915924878474669e-10
1.9140782751324035	6.13270323358861e-10
1.9147372557274287	5.770954421876615e-10
1.9153962363224541	5.427948321094728e-10
1.9167141975125048	4.794859194618035e-10
1.9173291103138042	4.5222094913882936e-10
1.9179440231151035	4.263175330824867e-10
1.919173848717702	3.783638964782827e-10
1.9197887615190012	3.562030915679467e-10
1.9204036743203003	3.3518255551471824e-10
1.921633499922899	2.96362531429153e-10
1.922248412724198	2.784677467924005e-10
1.9228633255254974	2.615225306204993e-10
1.9240931511280959	2.3030922947226788e-10
1.9247080639293952	2.1595942010847072e-10
1.9253229767306945	2.0239563226691855e-10
1.926552802333293	1.774795002637205e-10
1.9271677151345923	1.6605743265076096e-10
1.9277826279358914	1.5528185002723653e-10
1.9283975407371907	1.4512127779280456e-10
1.92901245353849	1.355455191089802e-10
1.9296273663397892	1.2652561362790124e-10
1.9302422791410885	1.1803379720040952e-10
1.931472104743687	1.0252912089166834e-10
1.9320870175449862	9.546636450110743e-11
1.9327019303462856	8.88318301872401e-11
1.9333168431475847	8.260316368672452e-11
1.933931755948884	7.675898494669625e-11
1.9345466687501833	7.127885428833198e-11
1.9351615815514824	6.614323943633105e-11
1.936391407154081	5.6831773195579794e-11
1.9370063199553804	5.262110938586764e-11
1.9376212327566797	4.8685276440552067e-11
1.9382361455579789	4.5008813886684394e-11
1.9388510583592782	4.157698824601865e-11
1.9394659711605775	3.8375765742442956e-11
1.9400808839618766	3.5391785766649916e-11
1.9413107095644753	3.00253227782169e-11
1.9419256223657746	2.7619255900480082e-11
1.942540535167074	2.5383215839853777e-11
1.943155447968373	2.3306835373237095e-11
1.9437703607696724	2.138027639936109e-11
1.9443852735709717	1.9594208338332538e-11
1.9450001863722708	1.793978718489341e-11
1.9462300119748694	1.4992821248211277e-11
1.9468449247761688	1.3684841708647603e-11
1.947459837577468	1.247760204699993e-11
1.9480747503787672	1.1364398936638962e-11
1.9486896631800665	1.033890297657688e-11
1.9493045759813659	9.395141974331301e-12
1.949919488782665	8.527484784623981e-12
1.9511493143852636	6.9995693263817295e-12
1.9517642271865627	6.329616097744355e-12
1.952379139987862	5.716348142042636e-12
1.9529940527891614	5.155615763322867e-12
1.9536089655904605	4.6435243628839e-12
1.9542238783917598	4.176421843542375e-12
1.9548387911930591	3.7508864779922455e-12
1.9554537039943582	3.363715230243863e-12
1.9560686167956576	3.011912519237877e-12
1.9567550440204702	2.6575452987920197e-12
1.957441471245283	2.340148527100891e-12
1.9581278984700958	2.056374078414308e-12
1.9588143256949087	1.803129363315359e-12
1.9595007529197215	1.5775615984973005e-12
1.960187180144534	1.3770428030378012e-12
1.9608736073693467	1.1991554993562729e-12
1.9615600345941595	1.0416790973142913e-12
1.9622464618189723	9.025769401941925e-13
1.9629328890437852	7.799839915702302e-13
1.963619316268598	6.72195142369061e-13
1.9643057434934106	5.776541177001034e-13
1.9649921707182232	4.949429633238563e-13
1.965678597943036	4.2277209191678664e-13
1.9663650251678488	3.5997086958382923e-13
1.9670514523926617	3.0547872336549505e-13
1.9677378796174745	2.5833675078547764e-13
1.968424306842287	2.176798127857584e-13
1.9691107340670997	1.8272909170060667e-13
1.9697971612919125	1.5278509622819325e-13
1.9704835885167253	1.2722109566833172e-13
1.9711700157415382	1.0547696600784288e-13
1.971856442966351	8.705343075092385e-14
1.9725428701911636	7.150667971043653e-14
1.9732292974159762	5.844334929763772e-14
1.973915724640789	4.7515848172412126e-14
1.9746021518656018	3.841801244337466e-14
1.9752885790904147	3.0881074937555234e-14
1.9759750063152275	2.466993339267115e-14
1.97666143354004	1.9579702761127178e-14
1.9773478607648527	1.543253715404194e-14
1.9780342879896655	1.2074707295715263e-14
1.9787207152144783	9.373919703987887e-15
1.979407142439291	7.216864159996213e-15
1.9800935696641035	5.506976381856904e-15
1.9807799968889164	4.162403170824616e-15
1.9814664241137292	3.1141576554784837e-15
1.982152851338542	2.3044526195230237e-15
1.9828392785633548	1.6852002618371774e-15
1.9835257057881674	1.2166671034687179e-15
1.98421213301298	8.662731253791502e-16
1.9848985602377929	6.07524592894784e-16
1.9855849874626057	4.190703980178993e-16
1.9862714146874185	2.838721290154907e-16
1.9869578419122313	1.884784580352123e-16
1.987644269137044	1.2239482190641382e-16
1.9883306963618566	7.753975878107383e-17
1.9890171235866694	4.7779653861319845e-17
1.9897035508114822	2.8534041155523945e-17
1.990389978036295	1.6444005013661196e-17
1.9917628324859205	4.7988117004271174e-18
1.9945085413851715	1.8784821786271476e-19
1.9951949686099844	6.459868431002067e-20
1.995881395834797	1.8836606417679117e-20
1.9972542502844224	7.361838927751138e-22
1.9979406775092352	7.376353975320344e-23
1.998627104734048	2.8806741301115517e-24
1.9993135319588609	1.1264330695164651e-26
1.9999999591836735	1.7610106164111006e-60

==> dFilter1.txt <==
4.081632653061224e-8	2.558821722166892
0.0006134358411192535	2.5588170248016326
0.0012268308659119764	2.558802947397295
0.0018402258907046993	2.558779485717227
0.0024536209154974223	2.5587466401254595
0.0030670159402901454	2.5587044111314956
0.003680410965082868	2.5586527993885246
0.004293805989875591	2.5585918056934442
0.004907201014668314	2.5585214309858473
0.005520596039461038	2.558441676347771
0.00613399106425376	2.5583525430024245
0.006747386089046483	2.558254032314274
0.007360781113839206	2.5581461457879566
0.007974176138631928	2.5580288850679214
0.008587571163424651	2.5579022519374828
0.009814361213010098	2.5576208762707857
0.010427756237802822	2.5574661379911037
0.011041151262595545	2.5573020358129974
0.01226794131218099	2.55694574977449
0.012881336336973713	2.556753571258385
0.013494731361766436	2.5565520395312054
0.014721521411351881	2.5561209286051607
0.015334916436144605	2.5558913558186775
0.01594831146093733	2.555652442644745
0.017175101510522775	2.5551466094053783
0.019628681609693666	2.554023022530473
0.020242076634486388	2.553718832892147
0.02085547165927911	2.5534053347670023
0.022082261708864556	2.5527504314305243
0.024535841808035447	2.5513291320381892
0.02514923683282817	2.550950609242681
0.025762631857620892	2.550562817943871
0.026989421907206337	2.5497594521620313
0.02944300200637723	2.5480417508856776
0.030056397031169954	2.5475892422325135
0.03066979205596268	2.5471275128411808
0.031896582105548126	2.5461764179724273
0.034350162204719016	2.544163873275637
0.0392573224030608	2.539698974895796
0.03992231289943356	2.539048962651906
0.04058730339580631	2.538388252382459
0.04191728438855183	2.5370347802747473
0.04457724637404285	2.534199935597037
0.049897170345024916	2.528021212573742
0.050562160841397676	2.527201384262033
0.051227151337770435	2.526371044701272
0.05255713233051595	2.5246788834285256
0.05521709431600698	2.521169000988649
0.06053701828698904	2.513650057201553
0.0612020087833618	2.512663667128288
0.06186699927973456	2.511666987460729
0.06319698027248008	2.5096428192197835
0.0658569422579711	2.505471673104693
0.07117686622895317	2.4966416510089444
0.08181671417091729	2.477060307281522
0.08243763687356397	2.475839602152222
0.08305855957621064	2.4746103917306024
0.08430040498150397	2.4721265153408236
0.08678409579209065	2.4670573669214693
0.09175147741326402	2.456516962090528
0.10168624065561074	2.4338564722941745
0.10230716335825742	2.432371429416423
0.10292808606090409	2.4308783986419753
0.10416993146619742	2.4278684425135366
0.1066536222767841	2.4217534391084805
0.11162100389795745	2.4091470148129095
0.12155576714030418	2.382460832641343
0.1221645098043268	2.3807630688283137
0.12277325246834941	2.379058185039231
0.12399073779639466	2.3756271291917788
0.12642570845248516	2.3686803684636737
0.13129564976466615	2.354452318714074
0.14103553238902813	2.324691186467276
0.1605152976377521	2.260221103708508
0.16117563577335475	2.257925755909765
0.16183597390895743	2.255623466889308
0.16315665018016273	2.250998167366034
0.1657980027225734	2.2416653993624394
0.17108070780739465	2.222676947482898
0.18164611797703717	2.183454809660562
0.20277693831632224	2.100405487185872
0.24221824019642277	1.9315765111426182
0.2849616522576456	1.733860771214327
0.32692554184692935	1.531364004741678
0.3660690926377435	1.3404033218535218
0.4085147536096799	1.1363395989264382
0.44814007578314674	0.9528416036287464
0.48698587548467454	0.7827659557946498
0.5291337853673247	0.6120674852174468
0.5684613564515052	0.4677353630144065
0.611091037716808	0.3290111571941215
0.6529411965101717	0.2114772133383482
0.6535510374475919	0.209902204005656
0.6541608783850121	0.20833114243492998
0.6553805602598526	0.20520085936294435
0.6578199240095335	0.19898762955535138
0.6626986515088953	0.18675030252954095
0.6724561065076188	0.16303014255728332
0.6919710165050659	0.11858633392002321
0.6926324529140662	0.11714942679377775
0.6932938893230663	0.11571704600863551
0.6946167621410668	0.11286585167390503
0.6972625077770679	0.10721764778381568
0.7025539990490699	0.09613728135861246
0.713136981593074	0.07483474879064156
0.7343029466810822	0.035608901800796705
0.7349203152963564	0.03453135946401484
0.7355376839116305	0.033457548550272886
0.7367724211421789	0.03132110592757814
0.7392418956032756	0.02709283107099361
0.744180844525469	0.018813856959989078
0.7540587423698556	0.002959057232329393
0.7546761109851297	0.0019989700201444582
0.7552934796004038	0.0010424854915331017
0.7565282168309522	-0.0008596926863454479
0.7589976912920489	-0.004621006578422543
0.7639366402142422	-0.01197244556095442
0.773814538058629	-0.025998612925039577
0.7744835021454832	-0.026916245137201977
0.7751524662323375	-0.027829817457479922
0.7764903944060458	-0.029644806595383377
0.7791662507534627	-0.03322633307670739
0.7845179634482963	-0.04019695539291643
0.7952213888379636	-0.053379718058026826
0.7958903529248178	-0.054170514813318166
0.7965593170116719	-0.054957453365034464
0.7978972451853803	-0.05651978213668182
0.8005731015327971	-0.05959843112969915
0.8059248142276307	-0.06557318522746008
0.816628239617298	-0.07680462572231178
0.8172850236655282	-0.07746310829373088
0.8179418077137584	-0.07811808089960265
0.8192553758102186	-0.07941752269022306
0.8218825120031392	-0.08197457851916065
0.8271367843889805	-0.0869228754445002
0.837645329160663	-0.09616831447219579
0.8383021132088933	-0.09671781053267423
0.8389588972571234	-0.0972640133042941
0.8402724653535836	-0.09834656667323821
0.8428996015465042	-0.10047245901012096
0.8481538739323455	-0.10456894697892996
0.858662418704028	-0.11215332087405606
0.8592751349585321	-0.11257096690504861
0.8598878512130361	-0.11298594223910441
0.8611132837220443	-0.11380790400746411
0.8635641487400606	-0.11542003451360446
0.8684658787760932	-0.1185184272660885
0.8690785950305973	-0.11889403999224703
0.8696913112851012	-0.11926707523947946
0.8709167437941094	-0.12000543672820424
0.8733676088121257	-0.12145148788138292
0.8782693388481583	-0.12422221905508755
0.8788820551026624	-0.12455729669641538
0.8794947713571664	-0.12488989093465282
0.8807202038661746	-0.1255476528168335
0.8831710688841908	-0.12683363564200612
0.8880727989202234	-0.12928876289495578
0.8978762589922885	-0.13374229201401672
0.8985405707183727	-0.13402250575356078
0.8992048824444567	-0.13430002399165683
0.9005335058966248	-0.13484700432394103
0.9031907528009613	-0.13590895299157887
0.9085052466096342	-0.1379065036040785
0.9091695583357182	-0.13814450056463246
0.9098338700618024	-0.13837992354791753
0.9111624935139706	-0.13884307797487008
0.913819740418307	-0.13973883340571078
0.9191342342269798	-0.14140983211763003
0.919798545953064	-0.14160755702167427
0.920462857679148	-0.14180282946505438
0.9217914811313161	-0.14218604732003354
0.9244487280356526	-0.14292338728136544
0.9251130397617366	-0.1431017048862738
0.9257773514878208	-0.1432776306949964
0.927105974939989	-0.14362233722636042
0.9297632218443255	-0.1442833819585515
0.9304275335704095	-0.14444277721929055
0.9310918452964937	-0.14459984123870412
0.9324204687486619	-0.14490700579095492
0.9350777156529984	-0.14549369247750032
0.9403922094616711	-0.14655818622711506
0.9410124533940292	-0.14667309653307786
0.9416326973263871	-0.14678607936394256
0.9428731851911032	-0.14700628706485697
0.9453541609205353	-0.14742384172991632
0.9459744048528933	-0.1475235033587569
0.9465946487852512	-0.1476212863728631
0.9478351366499673	-0.14781124093465636
0.9503161123793994	-0.148168874672361
0.9509363563117574	-0.14825367788278815
0.9515566002441154	-0.14833665115627254
0.9527970881088315	-0.1484971321722519
0.9552780638382635	-0.14879640185501447
0.9558983077706216	-0.14886673536678002
0.9565185517029795	-0.14893528741452328
0.9577590395676956	-0.14906707128883506
0.9602400152971277	-0.14930952714594778
0.9608602592294857	-0.1493657779632296
0.9614805031618436	-0.14942029556274783
0.9627209910265597	-0.14952415515969697
0.9633412349589178	-0.14957350917290008
0.9639614788912758	-0.14962115399980183
0.9652019667559918	-0.1497113400821128
0.9658222106883498	-0.14975389332099184
0.9664424546207078	-0.1497947613404281
0.9676829424854239	-0.14987146564200313
0.9683031864177819	-0.14990731387401982
0.96892343035014	-0.14994150078626983
0.9701639182148559	-0.150004914503563
0.970784162147214	-0.15003415322361918
0.9714044060795719	-0.15006175445385592
0.97202465001193	-0.1500877241405697
0.972644893944288	-0.1501120682255025
0.973265137876646	-0.1501347926458031
0.9738853818090041	-0.15015590333398873
0.974505625741362	-0.15017540621790607
0.9751258696737201	-0.1501933072206931
0.9757461136060781	-0.15020961226073973
0.976366357538436	-0.15022432725165144
0.9769866014707941	-0.15023745810220998
0.9776068454031521	-0.1502490107163359
0.9782270893355102	-0.15025899099304976
0.9788473332678682	-0.15026740482643597
0.9794675772002261	-0.1502742581056039
0.9800878211325842	-0.15027955671465146
0.9806958850263181	-0.15028324776681265
0.9813039489200521	-0.1502854557941273
0.9819120128137862	-0.15028618632657492
0.9825200767075202	-0.15028544488936832
0.9831281406012542	-0.1502832370029224
0.9837362044949881	-0.15027956818281935
0.984344268388722	-0.15027444393977704
0.984952332282456	-0.15026786977961465
0.9855603961761901	-0.15025985120322055
0.986168460069924	-0.1502503937065195
0.9867765239636579	-0.15023950278044004
0.9873845878573919	-0.15022718391088125
0.9879926517511259	-0.1502134425786818
0.9886007156448599	-0.15019828425958598
0.9892087795385938	-0.15018171442421258
0.9898168434323278	-0.15016373853802265
0.9904249073260618	-0.15014436206128745
0.9910329712197957	-0.15012359044905632
0.9922490990072637	-0.15007788361200614
0.9928571629009977	-0.15005295927089277
0.9934652267947316	-0.15002666156163202
0.9946813545821995	-0.14996996774712829
0.9952894184759336	-0.1499395824825585
0.9958974823696675	-0.14990784553112568
0.9971136101571354	-0.14984033818869869
0.9995458657320713	-0.1496893407811908
1.0001539296258053	-0.14964829309561994
1.0007619935195393	-0.14960593681965736
1.0019781213070071	-0.14951731993686204
1.004410376881943	-0.1493246186048402
1.005018440775677	-0.14927325199320307
1.005626504669411	-0.1492206195199708
1.0068426324568789	-0.1491115782406805
1.0092748880318148	-0.1488785387763908
1.0098829519255488	-0.14881719373924804
1.0104910158192828	-0.14875462518658328
1.0117071436067506	-0.14862583859092404
1.0141393991816865	-0.14835381448114165
1.0190039103315582	-0.1477531335946739
1.0196635696968723	-0.14766597507510437
1.0203232290621862	-0.14757747536615157
1.0216425477928142	-0.14739647873205874
1.0242811852540703	-0.1470186805431264
1.0295584601765824	-0.14620132813456332
1.0302181195418965	-0.14609349617517625
1.0308777789072103	-0.14598442734064415
1.0321970976378383	-0.14576260478768382
1.0348357350990944	-0.1453043997836389
1.0401130100216065	-0.14433117888744584
1.0407726693869206	-0.14420432388943985
1.0414323287522345	-0.14407633382061133
1.0427516474828624	-0.1438169735645189
1.0453902849441186	-0.1432849076525997
1.0506675598666306	-0.14216878597091048
1.0612221097116545	-0.13973957285322422
1.0618377012832423	-0.13959018159305722
1.0624532928548303	-0.1394399717749767
1.0636844759980062	-0.13913711572979
1.066146842284358	-0.13852179237260198
1.0710715748570614	-0.13725376823857094
1.080921040002468	-0.13457663303650946
1.1006199702932813	-0.1287234562701667
1.1012871573364493	-0.12851486768405979
1.1019543443796171	-0.12830565895926055
1.103288718465953	-0.12788540262925735
1.105957466638625	-0.12703768445319674
1.1112949629839686	-0.12531461487307075
1.1219699556746558	-0.12176727281075936
1.1433199410560302	-0.11433948823737142
1.1852403893468402	-0.09896813277489121
1.2243404988391806	-0.08441777305153571
1.2667427185126432	-0.06917975934849051
1.3063245993876362	-0.05599308166465961
1.3451269577906901	-0.04437722358377075
1.345784840112318	-0.044192747679217805
1.3464427224339457	-0.04400870278894191
1.347758487077201	-0.04364190845425728
1.3503900163637121	-0.042913517868798365
1.3556530749367344	-0.041477651695406736
1.3661791920827784	-0.03869043897355669
1.3872314263748664	-0.03345909427550108
1.387845240902768	-0.03331348602844292
1.3884590554306697	-0.03316827118652501
1.389686684486473	-0.032879021911537284
1.3921419425980797	-0.03230524603033691
1.397052458821293	-0.03117658845485613
1.4068734912677197	-0.02899480373788021
1.426515556160573	-0.02493184891204083
1.4271809661600545	-0.02480117636448582
1.4278463761595364	-0.02467095723315696
1.4291771961584998	-0.02441187779796537
1.4318388361564265	-0.023899143947064473
1.43716211615228	-0.02289528895391458
1.4478086761439872	-0.020973252654883295
1.4484740861434688	-0.020856884622452786
1.4491394961429507	-0.02074095579382425
1.4504703161419141	-0.020510413602942104
1.4531319561398408	-0.020054575784206212
1.4584552361356944	-0.019163759751724036
1.4691017961274018	-0.01746448780955201
1.4697231383331575	-0.017368666529917736
1.470344480538913	-0.017273211218576712
1.4715871649504244	-0.017083396267679418
1.4740725337734468	-0.0167081332436472
1.4790432714194917	-0.015974945622471183
1.4889847467115813	-0.014576851412945065
1.4896060889173368	-0.01449244952077649
1.4902274311230925	-0.014408394277134154
1.4914701155346037	-0.014241321135559187
1.4939554843576262	-0.013911305895657877
1.4989262220036712	-0.013267650819263907
1.508867697295761	-0.012044620962572306
1.5094768594628927	-0.011972418422313679
1.5100860216300243	-0.011900528005319566
1.5113043459642874	-0.011757680824621435
1.5137409946328138	-0.011475701964083087
1.5186142919698662	-0.010926451943727742
1.5283608866439713	-0.009885527271906483
1.5289700488111029	-0.009822968017544446
1.5295792109782345	-0.009760698389217353
1.5307975353124976	-0.009637025105798511
1.5332341839810237	-0.00939312203189843
1.5381074813180762	-0.00891892571183135
1.5478540759921813	-0.008023645499633466
1.5485148336308927	-0.007965456456512523
1.5491755912696044	-0.007907580172513421
1.5504971065470277	-0.007792762021281773
1.5531401371018743	-0.007566836310881221
1.558426198211567	-0.007129609958733215
1.5689983204309526	-0.00631190985152186
1.5696590780696642	-0.0062632467155872285
1.5703198357083759	-0.0062148651138328615
1.571641350985799	-0.00611894257912281
1.5742843815406453	-0.00593043263803124
1.579570442650338	-0.005566532791130411
1.5901425648697238	-0.004889449499531503
1.5907592547147091	-0.004851976799653962
1.5913759445596947	-0.004814721978342727
1.5926093242496657	-0.004740862785071907
1.5950760836296078	-0.004595723910728127
1.600009602389492	-0.004315586253497622
1.60987663990926	-0.00379445392919669
1.6104933297542456	-0.0037635603073658775
1.6111100195992312	-0.003732859299525907
1.6123433992892022	-0.0036720320079240082
1.6148101586691443	-0.0035526545377352883
1.6197436774290284	-0.0033228344440934493
1.6296107149487966	-0.0028975563336078305
1.6302790002653622	-0.0028703503031250605
1.6309472855819278	-0.002843341589479997
1.6322838562150588	-0.0027899122950081744
1.634956997481321	-0.002685379598750355
1.6403032800138453	-0.0024854059875934
1.6409715653304109	-0.002461243321967128
1.6416398506469765	-0.0024372628856262958
1.6429764212801075	-0.0023898449869148995
1.6456495625463696	-0.002297155186366767
1.6509958450788942	-0.0021201538899483343
1.6516641303954596	-0.0020987964230181743
1.6523324157120252	-0.0020776065391769605
1.6536689863451564	-0.0020357259248245355
1.6563421276114187	-0.001953936247697552
1.661688410143943	-0.001798044285411704
1.6723809752089918	-0.0015154472495016705
1.6730370804869332	-0.0014993146046790294
1.6736931857648747	-0.0014833167483013052
1.6750053963207578	-0.0014517222554271145
1.677629817432524	-0.0013901162509394058
1.6828786596560559	-0.0012730628018033092
1.6835347649339973	-0.0012589935539856177
1.684190870211939	-0.0012450467648128316
1.685503080767822	-0.0012175175574681797
1.6881275018795878	-0.0011638957191404094
1.69337634410312	-0.001062233008889295
1.6940324493810615	-0.001050034161250095
1.694688554659003	-0.0010379460184104072
1.6960007652148859	-0.0010140989901217695
1.698625186326652	-0.0009677020967379186
1.7038740285501839	-0.0008799400371658223
1.714371712997248	-0.0007233199396532475
1.7149837504814633	-0.0007149226244885055
1.715595787965679	-0.0007066028170897805
1.7168198629341096	-0.000690193659276493
1.7192680128709714	-0.0006582828139114448
1.7241643127446946	-0.0005979777464028203
1.72477635022891	-0.00059075957695483
1.7253883877131253	-0.0005836108715882927
1.7266124626815562	-0.0005695199093858712
1.7290606126184178	-0.0005421502812672665
1.7339569124921412	-0.0004905538533503573
1.7345689499763566	-0.0004843898230796503
1.7351809874605721	-0.00047828770662396766
1.7364050624290028	-0.0004662673955519318
1.7388532123658647	-0.0004429498325708859
1.7437495122395879	-0.00039910755464927437
1.7443615497238032	-0.0003938805898562447
1.7449735872080185	-0.00038870848651372365
1.7461976621764494	-0.000378527169340036
1.748645812113311	-0.0003588043383557571
1.7535421119870345	-0.00032182548945286444
1.7542057449428299	-0.00031705786875851287
1.7548693778986255	-0.0003123470053316728
1.7561966438102163	-0.0003030935499557546
1.758851175633398	-0.0002852458729913889
1.7641602392797617	-0.00025207888488391027
1.7648238722355571	-0.000248160789534512
1.7654875051913526	-0.0002442917603757222
1.7668147711029434	-0.0002366990710770069
1.7694693029261253	-0.0002220825099036968
1.7747783665724888	-0.00019502560347866327
1.7754419995282842	-0.00019183907956220545
1.7761056324840796	-0.00018869460931034105
1.7774328983956706	-0.00018253016829222293
1.7800874302188525	-0.0001706877988603305
1.785396493865216	-0.00014885939503450464
1.7860601268210115	-0.0001462972535949104
1.786723759776807	-0.0001437708187474688
1.788051025688398	-0.00013882357144238993
1.7907055575115796	-0.00012934122588984792
1.7960146211579433	-0.00011194451119260882
1.7966341863200126	-0.0001100442433539484
1.7972537514820819	-0.00010817014930479096
1.7984928818062207	-0.00010449939263143864
1.800971142454498	-0.00009746007893148211
1.805927663751053	-0.00008453158323095746
1.8065472289131224	-0.00008301837210107513
1.8071667940751919	-0.00008152718752450858
1.8084059243993305	-0.00007860992449937229
1.810884185047608	-0.00007302910767046722
1.8158407063441628	-0.00006283006666862848
1.8164602715062321	-0.00006164100904081575
1.8170798366683014	-0.000060470287572441787
1.8183189669924402	-0.00005818299102352751
1.8207972276407176	-0.00005381904362208107
1.8214167928027871	-0.00005277072345183833
1.8220363579648564	-0.000051739059098676054
1.8232754882889952	-0.00004972488942398458
1.8257537489372726	-0.00004588761953006144
1.826373314099342	-0.00004496696757095516
1.8269928792614114	-0.000044061397254120506
1.82823200958555	-0.00004229474534022243
1.8307102702338276	-0.000038934192581926084
1.8356667915303824	-0.00003286378920444999
1.8362741766538277	-0.00003217626410619078
1.8368815617772731	-0.000031500505405531065
1.8380963320241637	-0.000030183668550303983
1.840525872517945	-0.000027684464171376267
1.8411332576413901	-0.00002708680756910806
1.8417406427648355	-0.000026499715958448196
1.842955413011726	-0.000025356652933965517
1.8453849535055074	-0.000023191059253381937
1.8459923386289527	-0.00002267396466032276
1.846599723752398	-0.000022166320156130923
1.8478144939992887	-0.000021178848977440184
1.8502440344930697	-0.00001931152318561921
1.8551031154806323	-0.00001597916776797771
1.8557105006040777	-0.0000155979778048522
1.856317885727523	-0.000015224255197816987
1.8575326559744136	-0.000014498759553442483
1.859962196468195	-0.000013132465719928028
1.8605695815916403	-0.000012807905313509847
1.8611769667150857	-0.000012489938025074036
1.8623917369619762	-0.00001187336783087783
1.8648212774557575	-0.00001071484393897949
1.865428662579203	-0.000010440179334242231
1.8660360477026483	-0.00001017130731357519
1.8672508179495388	-9.65056191322047e-6
1.8696803584433201	-8.674472716205874e-6
1.8702877435667653	-8.44354808227443e-6
1.8708951286902107	-8.217685848042112e-6
1.8721098989371012	-7.780803636370597e-6
1.8745394394308825	-6.964051479786468e-6
1.875198420025908	-6.755088868570198e-6
1.8758574006209332	-6.551296694680359e-6
1.877175361810984	-6.158825333691315e-6
1.8798112841910855	-5.431622113997419e-6
1.8804702647861107	-5.261300864427826e-6
1.8811292453811361	-5.095388304661809e-6
1.8824472065711868	-4.776433367608031e-6
1.8850831289512882	-4.187584289752255e-6
1.8857421095463134	-4.050103501433856e-6
1.8864010901413388	-3.916352414976721e-6
1.8877190513313895	-3.6597232914714613e-6
1.8903549737114909	-3.1878115517397413e-6
1.891013954306516	-3.078014135685639e-6
1.8916729349015415	-2.9713449720457325e-6
1.8929908960915922	-2.76711256343636e-6
1.8956268184716936	-2.3931816825231073e-6
1.8962857990667188	-2.3065125670627306e-6
1.8969447796617442	-2.222442568214026e-6
1.898262740851795	-2.0618556899146027e-6
1.8989217214468201	-1.985219280877832e-6
1.8995807020418456	-1.9109429090149348e-6
1.9008986632318963	-1.769242375665006e-6
1.9015576438269215	-1.7017067480536295e-6
1.902216624421947	-1.636308205188536e-6
1.9035345856119976	-1.5117101552303283e-6
1.9061705079920992	-1.2858777277014987e-6
1.9068294885871246	-1.233999464597148e-6
1.9074884691821499	-1.1838581831974773e-6
1.9088064303722008	-1.088603786039694e-6
1.909465410967226	-1.0434014646483076e-6
1.9101243915622514	-9.997576938954662e-7
1.9114423527523021	-9.169767894816823e-7
1.9121013333473273	-8.77757233798873e-7
1.9127603139423528	-8.399313650784235e-7
1.9140782751324035	-7.68304808420043e-7
1.9167141975125048	-6.40105452200027e-7
1.9173291103138042	-6.128954560970319e-7
1.9179440231151035	-5.866470759508483e-7
1.919173848717702	-5.369280642073452e-7
1.9197887615190012	-5.134052466722376e-7
1.9204036743203003	-4.907396597638373e-7
1.921633499922899	-4.4788166124843826e-7
1.922248412724198	-4.276412880858794e-7
1.9228633255254974	-4.0816220914918134e-7
1.9240931511280959	-3.713975731858027e-7
1.926552802333293	-3.0603720878485103e-7
1.9271677151345923	-2.91278453982718e-7
1.9277826279358914	-2.771127722072337e-7
1.92901245353849	-2.5048532051192705e-7
1.9296273663397892	-2.3798699810292725e-7
1.9302422791410885	-2.2600863102824538e-7
1.931472104743687	-2.0354336583477245e-7
1.9320870175449862	-1.930233071244731e-7
1.9327019303462856	-1.8295687007100605e-7
1.933931755948884	-1.6412297203267035e-7
1.9345466687501833	-1.553255424598063e-7
1.9351615815514824	-1.4692178510681282e-7
1.936391407154081	-1.3123951160321698e-7
1.9370063199553804	-1.2393402271018205e-7
1.9376212327566797	-1.1696824853885636e-7
1.9388510583592782	-1.0400579543247267e-7
1.9394659711605775	-9.798494740587997e-8
1.9400808839618766	-9.225546416669091e-8
1.9413107095644753	-8.162589097538935e-8
1.9419256223657746	-7.670424758089378e-8
1.942540535167074	-7.20308506143366e-8
1.9437703607696724	-6.33890727734301e-8
1.9443852735709717	-5.940157052908176e-8
1.9450001863722708	-5.562406078919814e-8
1.9462300119748694	-4.866391271653632e-8
1.9468449247761688	-4.5464406168997485e-8
1.947459837577468	-4.244114481895158e-8
1.9486896631800665	-3.6892517536905307e-8
1.9493045759813659	-3.435236252495699e-8
1.949919488782665	-3.195886399417308e-8
1.9511493143852636	-2.7584921102447745e-8
1.9517642271865627	-2.5591597912327914e-8
1.952379139987862	-2.3719163324721407e-8
1.9529940527891614	-2.1961733812707946e-8
1.9536089655904605	-2.031363915829524e-8
1.9542238783917598	-1.8769417495545927e-8
1.9548387911930591	-1.7323810398601637e-8
1.9560686167956576	-1.4708394245315363e-8
1.9567550440204702	-1.3397129033741831e-8
1.957441471245283	-1.2184322123006287e-8
1.9581278984700958	-1.106401621122542e-8
1.9588143256949087	-1.0030523986230354e-8
1.9595007529197215	-9.078420203874243e-9
1.960187180144534	-8.20253386109042e-9
1.9615600345941595	-6.65995439750854e-9
1.9622464618189723	-5.9841213813609025e-9
1.9629328890437852	-5.366211040565168e-9
1.963619316268598	-4.802209564430319e-9
1.9643057434934106	-4.2883124713998105e-9
1.9649921707182232	-3.820917475397799e-9
1.965678597943036	-3.3966174555439897e-9
1.9663650251678488	-3.012193530326474e-9
1.9670514523926617	-2.6646082373256895e-9
1.9677378796174745	-2.350998819587231e-9
1.968424306842287	-2.06867061974242e-9
1.9691107340670997	-1.8150905829787757e-9
1.9697971612919125	-1.5878808699668096e-9
1.9704835885167253	-1.3848125808509629e-9
1.9711700157415382	-1.2037995914159477e-9
1.971856442966351	-1.0428925025436179e-9
1.9725428701911636	-9.002727040774679e-10
1.9732292974159762	-7.742465542150626e-10
1.973915724640789	-6.632396755522839e-10
1.9746021518656018	-5.657913689055086e-10
1.9752885790904147	-4.805491460410366e-10
1.9759750063152275	-4.062633824445296e-10
1.97666143354004	-3.417820912656974e-10
1.9773478607648527	-2.860458195765886e-10
1.9780342879896655	-2.3808266808509976e-10
1.9787207152144783	-1.9700343544796376e-10
1.979407142439291	-1.6199688833059348e-10
1.9800935696641035	-1.3232515836428187e-10
1.9807799968889164	-1.0731926715418141e-10
1.9814664241137292	-8.637478049440098e-11
1.982152851338542	-6.894759294961168e-11
1.9828392785633548	-5.454984396564036e-11
1.9835257057881674	-4.274596667441504e-11
1.98421213301298	-3.314887056166099e-11
1.9848985602377929	-2.5416259168797206e-11
1.9855849874626057	-1.924708400341386e-11
1.9862714146874185	-1.4378135835744308e-11
1.9869578419122313	-1.0580774561574273e-11
1.987644269137044	-7.657798814996264e-12
1.9883306963618566	-5.440456517435599e-12
1.9890171235866694	-3.7855975523893126e-12
1.9897035508114822	-2.5729697583066583e-12
1.990389978036295	-1.7026594350542388e-12
1.9910764052611079	-1.0926775624193173e-12
1.9917628324859205	-6.766929321027252e-13
1.992449259710733	-4.0191339766317135e-13
1.9931356869355459	-2.2711644988307538e-13
1.9938221141603587	-1.2083032803073626e-13
1.9945085413851715	-5.966688050326598e-14
1.9951949686099844	-2.6807391343042325e-14
1.995881395834797	-1.0642592128051701e-14
1.9965678230596096	-3.5680817459023826e-15
1.9972542502844224	-9.363795704694495e-16
1.9979406775092352	-1.6684056954187414e-16
1.998627104734048	-1.4663881796964623e-17
1.9993135319588609	-2.2941152989420855e-19
1.9999999591836735	-1.0147647403269047e-44

==> dFilter2.txt <==
0.0006134358411192535	6.095501097653366
0.0012268308659119764	6.095424423645405
0.0018402258907046993	6.095296755196708
0.0024536209154974223	6.095118350710697
0.0030670159402901454	6.094889390569279
0.003680410965082868	6.094610063031821
0.004293805989875591	6.094280552923077
0.004907201014668314	6.0939010458591785
0.005520596039461038	6.09347172617786
0.00613399106425376	6.0929927793428895
0.006747386089046483	6.092464389389219
0.007360781113839206	6.0918867404702155
0.007974176138631928	6.091260016178092
0.008587571163424651	6.090584400087438
0.009814361213010098	6.089087224363333
0.010427756237802822	6.088266029916008
0.011041151262595545	6.087396673974023
0.01226794131218099	6.085514204517885
0.012881336336973713	6.084501453604009
0.013494731361766436	6.08344126642171
0.014721521411351881	6.081179304880667
0.015334916436144605	6.079977890541169
0.01594831146093733	6.078729759943711
0.017175101510522775	6.0760940664811045
0.019628681609693666	6.070269947575554
0.020242076634486388	6.0686998026655505
0.02085547165927911	6.0670843660418186
0.022082261708864556	6.063718323784741
0.024535841808035447	6.056450488219397
0.02514923683282817	6.054522936808925
0.025762631857620892	6.052551497598492
0.026989421907206337	6.048477651647099
0.02944300200637723	6.039810942629717
0.030056397031169954	6.037537144122213
0.03066979205596268	6.035220841194665
0.031896582105548126	6.030461407689572
0.034350162204719016	6.020440011453336
0.0392573224030608	5.998425085107555
0.03992231289943356	5.9952430504543175
0.04058730339580631	5.992014256351802
0.04191728438855183	5.985417237177481
0.04457724637404285	5.971671382094876
0.049897170345024916	5.942019295208604
0.050562160841397676	5.93811429910714
0.051227151337770435	5.934165882417578
0.05255713233051595	5.926139606754539
0.05521709431600698	5.909574998370726
0.06053701828698904	5.8744428865467295
0.0612020087833618	5.869867515994149
0.06186699927973456	5.865251952599875
0.06319698027248008	5.8559010391353805
0.0658569422579711	5.8367255844095975
0.07117686622895317	5.796523955248448
0.08181671417091729	5.709062417250502
0.08243763687356397	5.703680118772396
0.08305855957621064	5.698268108822008
0.08430040498150397	5.687355555008406
0.08678409579209065	5.665180497385571
0.09175147741326402	5.619463799880775
0.10168624065561074	5.5228255558035215
0.12155576714030418	5.310753928582228
0.1221645098043268	5.303897143930815
0.12277325246834941	5.297020429445595
0.12399073779639466	5.283207701571532
0.12642570845248516	5.255348468657804
0.13129564976466615	5.198722006334389
0.14103553238902813	5.082050245447134
0.1605152976377521	4.836677240545088
0.20277693831632224	4.263846874676645
0.24221824019642277	3.7020067913569346
0.2849616522576456	3.089255834386795
0.32692554184692935	2.5047154943296888
0.3660690926377435	1.9892641089291732
0.4085147536096799	1.4746263463180498
0.44814007578314674	1.0433499434280495
0.48698587548467454	0.6710610990151726
0.48764443657659096	0.6651952481381522
0.4883029976685074	0.6593444009248696
0.48962011985234016	0.6476877363710043
0.4922543642200058	0.6245546505841617
0.49752285295533705	0.5790103189728877
0.5080598304259996	0.49081400087240745
0.5291337853673247	0.32600057620456013
0.529748278665515	0.3214261446688294
0.5303627719637054	0.31686479446987387
0.531591758560086	0.30778132517323165
0.5340497317528472	0.2897712154246965
0.5389656781383698	0.25437746964030206
0.548797570909415	0.1860879283948066
0.5684613564515052	0.0594184650479026
0.5691274452212756	0.05535701368368745
0.5697935339910458	0.051310484189587446
0.5711257115305866	0.04326214688086871
0.573790066609668	0.027344045676439888
0.579118776767831	-0.00378045526430959
0.5897761970841566	-0.06320472714476921
0.590442285853927	-0.06679461345791105
0.5911083746236974	-0.07036997799453049
0.5924405521632381	-0.07747719814357001
0.5951049072423195	-0.09151800265699483
0.6004336174004823	-0.11890834291534458
0.611091037716808	-0.1709513121621551
0.6117449464479543	-0.1740267653831678
0.6123988551791005	-0.1770886986039909
0.6137066726413931	-0.18317206868705832
0.6163223075659784	-0.195177272988673
0.6215535774151488	-0.21854519490918733
0.6320161171134898	-0.26274128137339725
0.632670025844636	-0.26539232756980485
0.6333239345757824	-0.26803039689968605
0.6346317520380751	-0.27326767727854573
0.6372473869626603	-0.2835873146168755
0.6424786568118308	-0.3036110244697565
0.6529411965101717	-0.34123000810017123
0.6535510374475919	-0.34332414428047636
0.6541608783850121	-0.3454075208091004
0.6553805602598526	-0.349542059495534
0.6578199240095335	-0.357682733668993
0.6626986515088953	-0.3734541358080151
0.6724561065076188	-0.402986986793226
0.6730659474450389	-0.4047450052061571
0.6736757883824591	-0.4064927987810434
0.6748954702572996	-0.40995778060364196
0.6773348340069805	-0.4167658090544689
0.6822135615063423	-0.4298980406131982
0.6919710165050659	-0.4542589327089584
0.6926324529140662	-0.45581983461448555
0.6932938893230663	-0.4573693786896992
0.6946167621410668	-0.4604344864080939
0.6972625077770679	-0.46642943351209354
0.7025539990490699	-0.4778835104835424
0.7032154354580702	-0.47926549724946693
0.7038768718670705	-0.48063650239463274
0.705199744685071	-0.4833456630182481
0.707845490321072	-0.48863325368349964
0.713136981593074	-0.4986908823180628
0.7137984180020742	-0.4999000348819818
0.7144598544110745	-0.5010985900323247
0.7157827272290751	-0.5034640051232456
0.718428472865076	-0.508068735139633
0.7237199641370782	-0.5167792609894017
0.7343029466810822	-0.5322486218374801
0.7349203152963564	-0.5330723363575144
0.7355376839116305	-0.5338875032939976
0.7367724211421789	-0.5354922755892215
0.7392418956032756	-0.5386001428118112
0.744180844525469	-0.5444137298116729
0.7447982131407431	-0.5451031248728977
0.7454155817560173	-0.5457842984762186
0.7466503189865656	-0.5471220632382832
0.7491197934476623	-0.549699837053412
0.7540587423698556	-0.5544689623944684
0.7546761109851297	-0.5550292771197636
0.7552934796004038	-0.5555816991942067
0.7565282168309522	-0.5566629478875084
0.7589976912920489	-0.5587316413344365
0.759615059907323	-0.5592293926813674
0.7602324285225972	-0.5597194165535803
0.7614671657531455	-0.5606763645860298
0.7639366402142422	-0.5624984411133164
0.7645540088295164	-0.5629349519284869
0.7651713774447906	-0.5633639008389677
0.7664061146753389	-0.5641991958284684
0.7688755891364356	-0.565779954907248
0.7694929577517098	-0.5661565508760336
0.770110326366984	-0.5665257508150855
0.7713450635975323	-0.5672420456129721
0.773814538058629	-0.5685867961220059
0.7744835021454832	-0.5689310544368145
0.7751524662323375	-0.5692668258972375
0.7764903944060458	-0.5699130139707981
0.7771593584929	-0.5702234834480343
0.7778283225797542	-0.5705255717985888
0.7791662507534627	-0.571104710869632
0.7798352148403169	-0.5713818144688151
0.780504178927171	-0.5716506426982103
0.7818421071008794	-0.5721635788160326
0.7845179634482963	-0.5730913100866336
0.7851869275351504	-0.5733029511187796
0.7858558916220046	-0.5735065283200201
0.7871938197957131	-0.5738895969884746
0.7878627838825674	-0.5740691413314889
0.7885317479694215	-0.5742407275947283
0.7898696761431299	-0.5745601316127782
0.7905386402299841	-0.5747080022271334
0.7912076043168383	-0.574848020480327
0.7918765684036926	-0.5749802127951666
0.7925455324905467	-0.5751046055912533
0.7932144965774008	-0.5752212252847497
0.7938834606642551	-0.5753300982881463
0.7952213888379636	-0.5755247098548586
0.7958903529248178	-0.575610501222717
0.7965593170116719	-0.575688651509104
0.7972282810985261	-0.5757591871046916
0.7978972451853803	-0.5758221343951013
0.7985662092722345	-0.5758775197606726
0.7992351733590888	-0.5759253695762426
0.799904137445943	-0.5759657102109093
0.8005731015327971	-0.5759985680278157
0.8012420656196513	-0.5760239693839193
0.8019110297065055	-0.5760419406297619
0.8025799937933598	-0.5760525081092585
0.803248957880214	-0.5760556981594596
0.8039179219670682	-0.5760515371103404
0.8045868860539224	-0.5760400512845677
0.8052558501407765	-0.5760212669972875
0.8059248142276307	-0.5759952105558934
0.806593778314485	-0.5759619082598195
0.8072627424013392	-0.5759213864003079
0.8079317064881935	-0.5758736712601948
0.8086006705750476	-0.5758187891136912
0.8092696346619017	-0.5757567662261652
0.809938598748756	-0.5756876288539279
0.8106075628356102	-0.5756114032440038
0.8112765269224644	-0.5755281156339307
0.8119454910093187	-0.5754377922515357
0.8126144550961728	-0.5753404593147187
0.8139523832698812	-0.5751248695985118
0.8146213473567354	-0.5750066652033733
0.8152903114435897	-0.5748815560218874
0.816628239617298	-0.5746107279489616
0.8172850236655282	-0.5744677744098937
0.8179418077137584	-0.574318265590458
0.8192553758102186	-0.5739996809731409
0.8199121598584487	-0.5738306545784373
0.8205689439066789	-0.5736551717093451
0.8218825120031392	-0.5732849352264295
0.8225392960513693	-0.5730902309217832
0.8231960800995995	-0.5728891687607368
0.8245096481960599	-0.5724680693515968
0.8271367843889805	-0.5715506588394026
0.8277935684372106	-0.5713057804240353
0.8284503524854409	-0.5710547407763651
0.8297639205819012	-0.5705342758381478
0.8323910567748218	-0.5694204889654775
0.837645329160663	-0.5669069593097129
0.8383021132088933	-0.566566434967466
0.8389588972571234	-0.5662201398662536
0.8402724653535836	-0.5655103344462478
0.8428996015465042	-0.5640225411899282
0.8481538739323455	-0.5607796377654524
0.8488106579805756	-0.5603496837415094
0.8494674420288059	-0.5599143451290756
0.8507810101252662	-0.5590276100262137
0.8534081463181868	-0.5571905784091564
0.858662418704028	-0.5532676132226242
0.8592751349585321	-0.5527889651525151
0.8598878512130361	-0.552305961184437
0.8611132837220443	-0.551326962327316
0.8635641487400606	-0.5493175373910029
0.8684658787760932	-0.5450972558004242
0.8782693388481583	-0.5358849418244224
0.8788820551026624	-0.5352763395869166
0.8794947713571664	-0.5346639868892431
0.8807202038661746	-0.53342810451784
0.8831710688841908	-0.5309121515671482
0.8880727989202234	-0.5257076331214146
0.8978762589922885	-0.5146409838597356
0.8985405707183727	-0.5138607605053478
0.8992048824444567	-0.513076817811553
0.9005335058966248	-0.5114978656831635
0.9031907528009613	-0.5082963316063893
0.9085052466096342	-0.5017238139916309
0.9191342342269798	-0.4879410917600675
0.9403922094616711	-0.45813830324223925
0.9800878211325842	-0.3965465543796739
1.0190039103315582	-0.3319695992976506
1.0612221097116545	-0.2611562183338165
1.1006199702932813	-0.19743531800380132
1.1433199410560302	-0.1336786400203385
1.1852403893468402	-0.07847218864474373
1.185851328557658	-0.077729186147688
1.186462267768476	-0.07698803472005528
1.1876841461901115	-0.07551129686156477
1.1901279030333827	-0.07258016197768341
1.1950154167199254	-0.06680787732252783
1.2047904440930104	-0.055627826555728316
1.2243404988391806	-0.03475620719121873
1.2250030335215785	-0.03408415828745628
1.2256655682039763	-0.03341444005996987
1.226990637568772	-0.032082001353284414
1.2296407762983634	-0.029445152892565038
1.2349410537575463	-0.02428384452059259
1.245541608675912	-0.014412475611509823
1.2462041433583098	-0.013815540721227926
1.2468666780407076	-0.013220964526412138
1.2481917474055033	-0.01203888934922212
1.2508418861350947	-0.00970305379796324
1.2561421635942775	-0.0051446608320404735
1.2667427185126432	0.003519313137362229
1.267361185401315	0.004006181272542889
1.2679796522899869	0.004491000463487577
1.2692165860673303	0.005454494536486554
1.2716904536220173	0.007356924458389216
1.2766381887313916	0.011063723493604585
1.2865336589501397	0.018086769496116845
1.2871521258388114	0.018508498458188062
1.2877705927274832	0.018928210091325046
1.2890075265048266	0.019761586843785706
1.2914813940595138	0.02140419382989401
1.2964291291688879	0.02459315621767296
1.3063245993876362	0.030589036043350316
1.306930886237684	0.03093996221194517
1.3075371730877317	0.0312890017331243
1.3087497467878273	0.03198142850291935
1.3111748941880181	0.03334372765717026
1.3160251889883998	0.035978561148280325
1.3257257785891632	0.04089302663975833
1.3263320654392108	0.04118461696645044
1.3269383522892586	0.04147439057872535
1.328150925989354	0.04204849753268227
1.3305760733895449	0.04317502036772146
1.3354263681899265	0.04534187515857504
1.3451269577906901	0.04933561640141035
1.345784840112318	0.049590269759507886
1.3464427224339457	0.04984288622569
1.347758487077201	0.05034202357810355
1.3503900163637121	0.05131602271652694
1.3556530749367344	0.053167788726648124
1.356310957258362	0.05339031480621509
1.35696883957999	0.053610866575308336
1.3582846042232455	0.054046063471828415
1.3609161335097564	0.054892945718862066
1.3661791920827784	0.05649359880749612
1.366837074404406	0.056685033873548625
1.367494956726034	0.05687456179878548
1.3688107213692895	0.05724791360691574
1.3714422506558004	0.05797192361599751
1.3767053092288224	0.05933016295190223
1.37736319155045	0.05949161356867619
1.378021073872078	0.05965122838724851
1.3793368385153335	0.05996496899622284
1.3819683678018444	0.060570623476879186
1.3872314263748664	0.061695672373834935
1.387845240902768	0.06181947926721451
1.3884590554306697	0.06194175315974922
1.389686684486473	0.06218171757119843
1.3921419425980797	0.0626434228478989
1.3927557571259812	0.06275507561305813
1.393369571653883	0.06286522688649113
1.3945972007096863	0.06308104089270275
1.397052458821293	0.0634948267978888
1.3976662733491945	0.06359457961889627
1.3982800878770962	0.06369286305358045
1.3995077169328995	0.06388503798573564
1.4019629750445062	0.06425193413507074
1.4068734912677197	0.06491683087603681
1.4074873057956214	0.06499356463401014
1.408101120323523	0.06506889485846071
1.4093287493793265	0.06521536144801697
1.4117840074909331	0.06549163679584688
1.4123978220188347	0.06555725983804823
1.4130116365467364	0.06562151302089206
1.4142392656025398	0.0657459267820561
1.4166945237141464	0.06597850308678699
1.417308338242048	0.06603328640492817
1.4179221527699497	0.0660867339877346
1.419149781825753	0.06618963913502271
1.4197635963536546	0.06623910530924897
1.4203774108815563	0.06628725296748843
1.4216050399373596	0.0663796100239497
1.4222188544652612	0.06642382808134112
1.422832668993163	0.06646674494094346
1.4240602980489663	0.06654869245046581
1.426515556160573	0.06669716463883957
1.4271809661600545	0.06673388942027454
1.4278463761595364	0.06676912652502422
1.4291771961584998	0.06683516008127614
1.4298426061579814	0.06686596773920656
1.430508016157463	0.06689531013309821
1.4318388361564265	0.06694962161866244
1.4325042461559083	0.06697460197225923
1.43316965615539	0.0669981395854567
1.4338350661548716	0.06702024010572247
1.4345004761543532	0.06704090918693795
1.4351658861538348	0.06706015248929437
1.4358312961533166	0.06707797567918855
1.4364967061527985	0.06709438442911872
1.43716211615228	0.06710938441757999
1.4378275261517617	0.06712298132896094
1.4384929361512435	0.06713518085343967
1.4391583461507254	0.0671459886868794
1.439823756150207	0.06715541053072537
1.4404891661496886	0.06716345209190105
1.4411545761491702	0.06717011908270414
1.4418199861486518	0.06717541722070383
1.4424853961481336	0.06717935222863672
1.4431508061476155	0.06718192983430424
1.443816216147097	0.0671831557704688
1.4444816261465787	0.0671830357747512
1.4451470361460603	0.06718157558952734
1.445812446145542	0.06717878096182561
1.4464778561450238	0.06717465764322372
1.4471432661445056	0.06716921138974652
1.4478086761439872	0.06716244796176284
1.4484740861434688	0.06715437312388352
1.4491394961429507	0.06714499264485854
1.4498049061424325	0.06713431229747518
1.4504703161419141	0.06712233785845555
1.4511357261413957	0.06710907510835473
1.4518011361408774	0.06709452983145837
1.4531319561398408	0.06706161485246617
1.4537973661393226	0.06704325673668053
1.4544627761388043	0.06702363926651611
1.4557935961377675	0.06698064947183116
1.456459006137249	0.06695728875940284
1.457124416136731	0.06693269191657798
1.4584552361356944	0.06687981309562968
1.459120646135176	0.06685154275214439
1.4597860561346578	0.06682205954733737
1.4611168761336213	0.06675947785030856
1.461782286133103	0.06672639101204939
1.4624476961325847	0.06669211462019346
1.4637785161315482	0.06662001650647877
1.4644439261310298	0.06658220645470142
1.4651093361305116	0.0665432301892902
1.466440156129475	0.06646180237620153
1.4691017961274018	0.06628520921077828
1.4697231383331575	0.06624137877560231
1.470344480538913	0.0661965719065479
1.4715871649504244	0.06610404791468641
1.4740725337734468	0.06590749227871014
1.4746938759792023	0.06585598373035495
1.475315218184958	0.06580353685460415
1.4765579025964692	0.0656958471784437
1.4790432714194917	0.06546941752671168
1.4796646136252471	0.06541053575740523
1.4802859558310029	0.0653507537720843
1.481528640242514	0.0652285082028987
1.4840140090655365	0.06497342398267464
1.4889847467115813	0.0644219490182963
1.4896060889173368	0.06434923486679511
1.4902274311230925	0.06427569659640082
1.4914701155346037	0.06412616668016341
1.4939554843576262	0.06381742612003441
1.4989262220036712	0.06316228268721165
1.508867697295761	0.061709800367988454
1.5094768594628927	0.061614960786905024
1.5100860216300243	0.06151947387399969
1.5113043459642874	0.06132657562029023
1.5137409946328138	0.060933204180223
1.5186142919698662	0.06011714073889045
1.5283608866439713	0.05837551131666958
1.5478540759921813	0.054515475994572446
1.5485148336308927	0.05437706170698843
1.5491755912696044	0.054238206190423036
1.5504971065470277	0.05395919220898936
1.5531401371018743	0.05339609709210606
1.558426198211567	0.052250787192419594
1.5689983204309526	0.04989274380780959
1.5901425648697238	0.04497703684926509
1.6296107149487966	0.03553448590393689
1.6723809752089918	0.025729330823072688
1.6730370804869332	0.02558684236792315
1.6736931857648747	0.025444653178057584
1.6750053963207578	0.025161182073151916
1.677629817432524	0.02459793432751117
1.6828786596560559	0.02348672475574497
1.69337634410312	0.021329275108839314
1.714371712997248	0.017301019970631146
1.7149837504814633	0.01718972897815505
1.715595787965679	0.017078799291163366
1.7168198629341096	0.016858027824444503
1.7192680128709714	0.016420863699887118
1.7241643127446946	0.015564256805821061
1.7339569124921412	0.013923396984806108
1.7345689499763566	0.013824097601957764
1.7351809874605721	0.013725184901671145
1.7364050624290028	0.01352852182902087
1.7388532123658647	0.013139860220115042
1.7437495122395879	0.012381305932157173
1.7535421119870345	0.010939984526145216
1.7542057449428299	0.010845987402652977
1.7548693778986255	0.010752458905937316
1.7561966438102163	0.010566808584762602
1.758851175633398	0.010201139203617895
1.7641602392797617	0.009492347590367737
1.7747783665724888	0.008164901407592321
1.7754419995282842	0.00808591582807267
1.7761056324840796	0.008007396917410136
1.7774328983956706	0.007851757748915689
1.7800874302188525	0.007546063651031073
1.785396493865216	0.0069569161281927555
1.7960146211579433	0.005866604993121074
1.7966341863200126	0.005806564773278704
1.7972537514820819	0.005746915309766071
1.7984928818062207	0.005628785971627871
1.800971142454498	0.005397186285741417
1.805927663751053	0.004952459010707134
1.8065472289131224	0.0048985848277293305
1.8071667940751919	0.004845089449120841
1.8084059243993305	0.004739231754259928
1.810884185047608	0.004532024596884994
1.8158407063441628	0.004135442783966101
1.8164602715062321	0.0040875236967735954
1.8170798366683014	0.004039968869871696
1.8183189669924402	0.003945948026376609
1.8207972276407176	0.003762233271897104
1.8257537489372726	0.0034118774509754608
1.8356667915303824	0.0027774718429794793
1.8362741766538277	0.002741394288343658
1.8368815617772731	0.0027056322434872086
1.8380963320241637	0.0026350499379009843
1.840525872517945	0.00249761887026294
1.8453849535055074	0.0022374166775279863
1.8459923386289527	0.0022062414365498473
1.846599723752398	0.0021753619711456884
1.8478144939992887	0.002114485217541846
1.8502440344930697	0.0019962240506786054
1.8551031154806323	0.0017733754742934604
1.8557105006040777	0.0017467751933830074
1.856317885727523	0.0017204494517780112
1.8575326559744136	0.0016686160970314896
1.859962196468195	0.0015681832120045907
1.8648212774557575	0.0013799394599882582
1.865428662579203	0.0013575647214793963
1.8660360477026483	0.0013354420497060859
1.8672508179495388	0.0012919471459189834
1.8696803584433201	0.0012079185736758593
1.8745394394308825	0.0010513793677752045
1.875198420025908	0.0010313007354591096
1.8758574006209332	0.001011491090984012
1.877175361810984	0.000972671154821959
1.8798112841910855	0.0008981752344644552
1.8804702647861107	0.000880195071126665
1.8811292453811361	0.000862468592190515
1.8824472065711868	0.0008277689818563745
1.8850831289512882	0.0007613290801091273
1.8857421095463134	0.0007453243397063702
1.8864010901413388	0.0007295578148766076
1.8877190513313895	0.0006987316416468175
1.8903549737114909	0.0006398523314343375
1.8956268184716936	0.0005327492708020815
1.8962857990667188	0.0005203222976785234
1.8969447796617442	0.0005081023536953274
1.898262740851795	0.0004842757482901733
1.9008986632318963	0.0004390210694087907
1.9015576438269215	0.0004281957293675923
1.902216624421947	0.0004175618292408038
1.9035345856119976	0.0003968605757946882
1.9061705079920992	0.00035766994031588827
1.9068294885871246	0.00034832179474684214
1.9074884691821499	0.00033914959123123716
1.9088064303722008	0.0003213253034019606
1.9114423527523021	0.00028770341124301
1.9167141975125048	0.00022813871701872357
1.9173291103138042	0.00022182375986398533
1.9179440231151035	0.00021563560038041616
1.919173848717702	0.0002036336039310233
1.921633499922899	0.00018108461992288918
1.922248412724198	0.00017574173857296387
1.9228633255254974	0.0001705136155438316
1.9240931511280959	0.00016039570430997492
1.926552802333293	0.00014147189877668044
1.9271677151345923	0.00013700573150691637
1.9277826279358914	0.00013264256549729258
1.92901245353849	0.00012421945415336526
1.931472104743687	0.0001085459384188031
1.9320870175449862	0.00010486356948622527
1.9327019303462856	0.0001012727808907825
1.933931755948884	0.00009436034592651946
1.936391407154081	0.00008157320785356761
1.9370063199553804	0.000078584602564451
1.9376212327566797	0.00007567654789854444
1.9388510583592782	0.00007009670387018104
1.9394659711605775	0.00006742223909102961
1.9400808839618766	0.00006482297432516093
1.9413107095644753	0.000059844775028708554
1.9419256223657746	0.000057463224583693665
1.942540535167074	0.0000551516425489292
1.9437703607696724	0.00005073323787012815
1.9462300119748694	0.00004267989974636571
1.9468449247761688	0.000040822475837740985
1.947459837577468	0.000039024943136368676
1.9486896631800665	0.000035604675356561683
1.9493045759813659	0.000033979524702013034
1.949919488782665	0.00003240943433542202
1.9511493143852636	0.000029429704495350957
1.9517642271865627	0.000028017723628574267
1.952379139987862	0.000026656120498448188
1.9536089655904605	0.000024079471011138357
1.9560686167956576	0.000019480922972270216
1.9567550440204702	0.000018322123482564
1.957441471245283	0.000017214868514859713
1.9588143256949087	0.000015149097246598749
1.9595007529197215	0.000014187675816750675
1.960187180144534	0.000013271989070750346
1.9615600345941595	0.000011572200127280765
1.9622464618189723	0.000010785332608509454
1.9629328890437852	0.00001003866955593593
1.9643057434934106	8.660626295509334e-6
1.9649921707182232	8.026627373602729e-6
1.965678597943036	7.427595919257173e-6
1.9670514523926617	6.329407506421385e-6
1.9677378796174745	5.82778531264011e-6
1.968424306842287	5.356200549813503e-6
1.9691107340670997	4.913470295847406e-6
1.9697971612919125	4.498431899413207e-6
1.9704835885167253	4.109943198901951e-6
1.9711700157415382	3.746882741938753e-6
1.9725428701911636	3.092665616340668e-6
1.9732292974159762	2.7993715726061487e-6
1.973915724640789	2.5272314651705766e-6
1.9746021518656018	2.2752307001592424e-6
1.9752885790904147	2.042376721779167e-6
1.9759750063152275	1.827699235750024e-6
1.97666143354004	1.6302504332928912e-6
1.9773478607648527	1.4491052156762355e-6
1.9780342879896655	1.2833614193193272e-6
1.9787207152144783	1.1321400414522762e-6
1.979407142439291	9.945854663321229e-7
1.9800935696641035	8.698656920148549e-7
1.9807799968889164	7.5717255768307e-7
1.9814664241137292	6.557219715286275e-7
1.982152851338542	5.647541391897549e-7
1.9828392785633548	4.835337927425205e-7
1.9835257057881674	4.1135042024607205e-7
1.98421213301298	3.4751849584113985e-7
1.9848985602377929	2.913777104016019e-7
1.9855849874626057	2.42293202738516e-7
1.9862714146874185	1.9965579135612397e-7
1.9869578419122313	1.6288220675956716e-7
1.987644269137044	1.3141532431377054e-7
1.9883306963618566	1.0472439765302893e-7
1.9890171235866694	8.230529264094414e-8
1.9897035508114822	6.368072188018756e-8
1.990389978036295	4.8400479771618904e-8
1.9910764052611079	3.604167812237352e-8
1.9917628324859205	2.620898230241874e-8
1.992449259710733	1.853484794911114e-8
1.9931356869355459	1.2679758219321507e-8
1.9938221141603587	8.332461588632131e-9
1.9945085413851715	5.21021019713512e-9
1.9951949686099844	3.0589987413759203e-9
1.995881395834797	1.6538039119527617e-9
1.9965678230596096	7.988243762926798e-10
1.9972542502844224	3.2772130612593354e-10
1.9979406775092352	1.0385944916751506e-10
1.998627104734048	2.054874451856753e-11
1.9993135319588609	1.2864812968791283e-12
1.9999999591836735	1.610437190329529e-29


==> dFilter3.txt <==
0.22575430296338084	6.499427884605919
0.24221824019642277	5.798333144651389
0.2849616522576456	4.213416843606273
0.32692554184692935	2.8854477837535377
0.32753715982803583	2.867704343972296
0.3281487778091423	2.850006268454405
0.3293720137713552	2.8147460446965615
0.3318184856957811	2.7447681430213753
0.3367114295446329	2.6069731472237443
0.34649731724233646	2.339950285979185
0.3660690926377435	1.83954745854282
0.36673230609043006	1.823363350906639
0.36739551954311656	1.8072292805352212
0.36872194644848955	1.775111015693017
0.3713748002592355	1.7114723331205686
0.3766805078807276	1.5865730269775382
0.38729192312371175	1.346178806071939
0.4085147536096799	0.9021268275704993
0.40913389926864036	0.8898918816671881
0.4097530449276008	0.8776971087415659
0.4109913362455216	0.853427872850713
0.41346791888136325	0.8053691751395461
0.41842108415304663	0.7111591061087434
0.42832741469641333	0.5302734367954948
0.42894656035537376	0.5192978659480603
0.4295657060143342	0.5083607716588836
0.430803997332255	0.4866017975075019
0.43328057996809666	0.44354319768443407
0.43823374523978004	0.3592512814342098
0.44814007578314674	0.19787113277393842
0.4487470414034831	0.1882917820983835
0.4493540070238195	0.17874773540251854
0.45056793826449226	0.15976534625345107
0.45299580074583773	0.12222192917561492
0.4578515257085287	0.04880886637894033
0.46756297563391064	-0.09141598301009368
0.46816994125424705	-0.09989151550074549
0.4687769068745834	-0.10833342089835629
0.4699908381152561	-0.1251165619636
0.4724187005966016	-0.15828164748268736
0.47727442555929256	-0.22301891189527712
0.48698587548467454	-0.34621717554336007
0.48764443657659096	-0.35427275560452576
0.4883029976685074	-0.36229076014469563
0.48962011985234016	-0.3782143166199168
0.4922543642200058	-0.4096135383205821
0.49752285295533705	-0.4706357911738098
0.5080598304259996	-0.5856988399461316
0.508718391517916	-0.5925860903077396
0.5093769526098324	-0.5994379680952447
0.5106940747936652	-0.6130358826292082
0.5133283191613308	-0.6398102851754393
0.5185968078966621	-0.6916888975571698
0.5291337853673247	-0.7888896273328763
0.529748278665515	-0.7942929454933474
0.5303627719637054	-0.7996673950806734
0.531591758560086	-0.8103299144346793
0.5340497317528472	-0.8313110153815916
0.5389656781383698	-0.8719101212554851
0.548797570909415	-0.9477572163316899
0.5494120642076052	-0.9522647645697376
0.5500265575057957	-0.9567452524403646
0.5512555441021763	-0.9656252730876
0.5537135172949375	-0.9830630759008945
0.5586294636804601	-1.0166623797440733
0.5684613564515052	-1.0788569313565108
0.5691274452212756	-1.0828335190750151
0.5697935339910458	-1.0867804386501754
0.5711257115305866	-1.094585560230028
0.573790066609668	-1.1098429403734371
0.579118776767831	-1.1389622946181424
0.5797848655376013	-1.1424727903203697
0.5804509543073717	-1.1459547636240923
0.5817831318469124	-1.1528334289038589
0.5844474869259938	-1.1662516342014726
0.5897761970841566	-1.1917475279367944
0.590442285853927	-1.19481023119787
0.5911083746236974	-1.1978455532725496
0.5924405521632381	-1.2038343384280135
0.5951049072423195	-1.2154864634258133
0.6004336174004823	-1.2375048372613526
0.6010997061702527	-1.2401379658680747
0.601765794940023	-1.2427448487376966
0.6030979724795638	-1.2478801602248284
0.6057623275586451	-1.257838945348949
0.611091037716808	-1.2765249733489896
0.6117449464479543	-1.278706244236583
0.6123988551791005	-1.2808633068195339
0.6137066726413931	-1.2851050729946514
0.6163223075659784	-1.2933010291622835
0.6215535774151488	-1.3085574891039293
0.6222074861462952	-1.3103593885689313
0.6228613948774415	-1.3121381398258234
0.6241692123397341	-1.3156264616070428
0.6267848472643194	-1.3223282275738766
0.6320161171134898	-1.334646982518363
0.632670025844636	-1.3360864090311613
0.6333239345757824	-1.337503738841192
0.6346317520380751	-1.340272369957708
0.6372473869626603	-1.345547347282182
0.6379012956938066	-1.3468118295393376
0.638555204424953	-1.3480547373081262
0.6398630218872455	-1.3504760897483061
0.6424786568118308	-1.3550627625775562
0.6431325655429772	-1.3561564695407031
0.6437864742741234	-1.3572291217058996
0.645094291736416	-1.3593115207118696
0.6477099266610012	-1.3632265085710387
0.6483638353921475	-1.364153588583171
0.6490177441232938	-1.3650601308421957
0.6503255615855865	-1.366811859811956
0.6529411965101717	-1.370071697089744
0.6535510374475919	-1.3707853807933474
0.6541608783850121	-1.371481645145652
0.6553805602598526	-1.3728221237046303
0.6559904011972728	-1.3734664417797091
0.656600242134693	-1.3740935482399592
0.6578199240095335	-1.3752963336721211
0.6584297649469537	-1.3758721162347614
0.6590396058843739	-1.3764308943637278
0.6602592877592144	-1.3774976441144138
0.6626986515088953	-1.3794293631462757
0.6633084924463155	-1.3798705560452955
0.6639183333837357	-1.3802951571663011
0.6651380152585762	-1.3810947897130643
0.6657478561959964	-1.3814699238661714
0.6663576971334166	-1.3818286716956496
0.6675773790082571	-1.3824972134300306
0.6681872199456773	-1.3828071097644994
0.6687970608830975	-1.3831008246341492
0.6694069018205178	-1.3833784091594608
0.670016742757938	-1.3836399144229288
0.6706265836953582	-1.3838853914689024
0.6712364246327784	-1.3841148913034207
0.6724561065076188	-1.3845261631698813
0.6730659474450389	-1.3847080370210452
0.6736757883824591	-1.3848741372989002
0.6742856293198793	-1.3850245148157245
0.6748954702572996	-1.3851592203445708
0.6755053111947198	-1.3852783046191457
0.67611515213214	-1.38538181833364
0.6767249930695602	-1.385469812142586
0.6773348340069805	-1.3855423366607078
0.6779446749444007	-1.3855994424627793
0.6785545158818209	-1.385641180083447
0.6791643568192411	-1.385667600017129
0.6797741977566614	-1.3856787527178147
0.6803840386940816	-1.3856746885989688
0.6809938796315018	-1.3856554580333358
0.681603720568922	-1.3856211113528145
0.6822135615063423	-1.385571698848324
0.6828234024437625	-1.3855072707696325
0.6834332433811827	-1.3854278773252364
0.684043084318603	-1.3853335686821806
0.6846529252560232	-1.3852243949659466
0.6852627661934434	-1.3851004062602885
0.6858726071308636	-1.384961652607093
0.6864824480682838	-1.3848081840062358
0.6870922890057041	-1.3846400504154324
0.6877021299431243	-1.3844573017501003
0.6883119708805445	-1.3842599878832125
0.6889218118179647	-1.3840481586451583
0.689531652755385	-1.3838218638235813
0.6901414936928052	-1.3835811531632745
0.6907513346302254	-1.3833260763659896
0.6919710165050659	-1.3827730229516306
0.6926324529140662	-1.3824492929311536
0.6932938893230663	-1.382108901340027
0.6946167621410668	-1.381378385904872
0.6952781985500671	-1.3809883881383511
0.6959396349590674	-1.3805819809557545
0.6972625077770679	-1.3797201898238016
0.6979239441860681	-1.379264931461049
0.6985853805950684	-1.378793514855016
0.699908253413069	-1.3778024574036536
0.7025539990490699	-1.3756291954716886
0.7032154354580702	-1.3750464215245577
0.7038768718670705	-1.3744479886813643
0.705199744685071	-1.3732043947759784
0.707845490321072	-1.3705320297765726
0.7085069267300723	-1.3698257207936935
0.7091683631390725	-1.3691042481770759
0.710491235957073	-1.3676160584387802
0.713136981593074	-1.364460422028648
0.7137984180020742	-1.3636345255192734
0.7144598544110745	-1.3627939564510827
0.7157827272290751	-1.3610690449107428
0.718428472865076	-1.3574458343480784
0.7237199641370782	-1.349519455248139
0.7243814005460785	-1.3484660900118908
0.7250428369550787	-1.3473990214054934
0.7263657097730791	-1.3452240139600484
0.7290114554090802	-1.3407121933411732
0.7343029466810822	-1.3310546711881264
0.7349203152963564	-1.3298739184866044
0.7355376839116305	-1.3286820528607968
0.7367724211421789	-1.3262651741929081
0.7392418956032756	-1.3213001635758468
0.744180844525469	-1.3108557732672121
0.7540587423698556	-1.2879939063389947
0.7546761109851297	-1.286480995696644
0.7552934796004038	-1.28495847531692
0.7565282168309522	-1.2818847893605048
0.7589976912920489	-1.2756241214416484
0.7639366402142422	-1.2626598296714462
0.773814538058629	-1.2350404354072535
0.7744835021454832	-1.2330919143176615
0.7751524662323375	-1.2311338083404775
0.7764903944060458	-1.227189065863908
0.7791662507534627	-1.219187022958958
0.7845179634482963	-1.2027451453324045
0.7952213888379636	-1.1682085609695019
0.816628239617298	-1.0932915031404666
0.858662418704028	-0.9291033223932433
0.8978762589922885	-0.7640233320166816
0.9403922094616711	-0.5819281076137165
0.9800878211325842	-0.4166918907192342
1.0190039103315582	-0.2650921060929347
1.0612221097116545	-0.11740619986006055
1.0618377012832423	-0.11540315571144798
1.0624532928548303	-0.11340470267982748
1.0636844759980062	-0.1094216105180787
1.066146842284358	-0.101510961788852
1.0710715748570614	-0.08591398880260208
1.080921040002468	-0.05563387781919532
1.1006199702932813	0.0011532440823263657
1.1012871573364493	0.0029863684232990517
1.1019543443796171	0.004813496166482523
1.103288718465953	0.008449732101978025
1.105957466638625	0.01564992245053884
1.1112949629839686	0.029759624941323948
1.1219699556746558	0.05680508104884871
1.1226371427178239	0.05844305095722267
1.1233043297609917	0.06007482909573943
1.1246387038473276	0.06331979146651964
1.1273074520199995	0.0697352151671905
1.1326449483653431	0.08226712613968751
1.1433199410560302	0.10612887012692776
1.143974948060574	0.10754061021847586
1.144629955065118	0.10894627860591585
1.1459399690742058	0.1117393927191652
1.1485599970923814	0.11725268165002636
1.1538000531287327	0.12798717572689794
1.1642801652014352	0.14828620637441145
1.164935172205979	0.14950307408762098
1.165590179210523	0.15071384567773077
1.1669001932196108	0.1531171022795957
1.1695202212377864	0.15785048566137427
1.1747602772741377	0.1670249240168189
1.1852403893468402	0.18420694550962974
1.185851328557658	0.1851607042041948
1.186462267768476	0.18610920120157448
1.1876841461901115	0.18799041865012328
1.1901279030333827	0.19168980997926321
1.1950154167199254	0.19883696101111092
1.2047904440930104	0.21212973627587928
1.2054013833038282	0.21291641875304784
1.206012322514646	0.21369793181799668
1.2072342009362815	0.2152454644547102
1.209677957779553	0.21827866156703848
1.2145654714660954	0.2240984684535822
1.2243404988391806	0.23475942708558234
1.2250030335215785	0.235435148220006
1.2256655682039763	0.2361049552851126
1.226990637568772	0.23742685337530484
1.2296407762983634	0.23999997189664335
1.2349410537575463	0.24486503973119753
1.2356035884399441	0.24544695204574793
1.236266123122342	0.24602306177464292
1.2375911924871377	0.2471579033692784
1.240241331216729	0.24935828753248224
1.245541608675912	0.253483606242837
1.2462041433583098	0.25397360377497596
1.2468666780407076	0.25445792478470214
1.2481917474055033	0.2554095706772375
1.2508418861350947	0.2572451150481261
1.2561421635942775	0.26064715556785156
1.2568046982766754	0.2610473602189227
1.2574672329590733	0.2614420282667551
1.258792302323869	0.2622147913568146
1.2614424410534604	0.2636942859929694
1.2667427185126432	0.2663912751734249
1.267361185401315	0.2666833900475888
1.2679796522899869	0.2669708131261483
1.2692165860673303	0.2675316164010604
1.2716904536220173	0.2685972809951366
1.272308920510689	0.26885209081969275
1.2729273873993607	0.2691022748014631
1.2741643211767044	0.2695887988959177
1.2766381887313916	0.2705067092054583
1.2772566556200633	0.27072474963417703
1.277875122508735	0.2709382324549483
1.2791120562860785	0.2713515600529282
1.2815859238407656	0.2721239084595211
1.2822043907294374	0.27230573316639245
1.2828228576181093	0.27248307071468225
1.2840597913954528	0.2728243202029358
1.2865336589501397	0.2734533696814522
1.2871521258388114	0.273599549819269
1.2877705927274832	0.27374131539448987
1.2890075265048266	0.2740116397776207
1.2896259933934984	0.2741402171264874
1.29024446028217	0.27426441699440174
1.2914813940595138	0.2744997217215473
1.2920998609481855	0.27461084537724023
1.2927183278368575	0.27471762914463654
1.293955261614201	0.2749182149538152
1.2945737285028727	0.2750120360432677
1.2951921953915444	0.2751015553394933
1.2964291291688879	0.27526772698803365
1.2970475960575596	0.2753443986349162
1.2976660629462313	0.27541680707743854
1.2982845298349033	0.2754849620389607
1.298902996723575	0.2755488732730298
1.2995214636122467	0.2756085505632443
1.3001399305009187	0.2756640037231219
1.3007583973895904	0.27571524259595726
1.3013768642782622	0.2757622770546939
1.301995331166934	0.2758051170017828
1.3026137980556056	0.275843772369051
1.3032322649442774	0.2758782531175634
1.303850731832949	0.27590856923748736
1.3044691987216208	0.2759347307479571
1.3050876656102925	0.2759567476969368
1.3057061324989645	0.27597463016108686
1.3063245993876362	0.275988388245625
1.306930886237684	0.27599788180944523
1.3075371730877317	0.27600343115579756
1.3081434599377795	0.2760050458837082
1.3087497467878273	0.27600273561807964
1.309356033637875	0.27599651000956593
1.3099623204879227	0.2759863787344492
1.3105686073379705	0.2759723514945179
1.3111748941880181	0.27595443801693953
1.3117811810380657	0.2759326480541417
1.3123874678881136	0.27590699138368235
1.3129937547381614	0.2758774778081303
1.313600041588209	0.27584411715494
1.3142063284382566	0.2758069192763269
1.3148126152883044	0.27576589404914353
1.3154189021383522	0.2757210513747549
1.3160251889883998	0.2756724011789172
1.3166314758384474	0.2756199534116478
1.3172377626884952	0.27556371804710705
1.3184503363885907	0.27543992454280164
1.3190566232386383	0.2753723864709359
1.319662910088686	0.2753011009373478
1.3208754837887815	0.27514732788036883
1.321481770638829	0.2750648606130184
1.322088057488877	0.27497868639577483
1.3233006311889723	0.2747952578777666
1.3257257785891632	0.2743843671458128
1.3263320654392108	0.2742725307554611
1.3269383522892586	0.2741570695357657
1.328150925989354	0.27391531409209463
1.3305760733895449	0.2733887627928532
1.3311823602395925	0.27324821921797304
1.3317886470896403	0.2731041343434406
1.3330012207897357	0.27280538286468664
1.3354263681899265	0.27216584933605664
1.3360326550399741	0.271997271563603
1.336638941890022	0.27182523736610925
1.3378515155901174	0.27147084251862746
1.3402766629903082	0.2707210478784362
1.3451269577906901	0.26905986199167764
1.345784840112318	0.26881818247214556
1.3464427224339457	0.2685726386263327
1.347758487077201	0.2680700142273992
1.3503900163637121	0.26701901387549964
1.3556530749367344	0.26473718926217615
1.356310957258362	0.26443538143076584
1.35696883957999	0.26412993712172717
1.3582846042232455	0.26350819683078586
1.3609161335097564	0.2622217150812267
1.3661791920827784	0.2594800086422196
1.366837074404406	0.25912176111429674
1.367494956726034	0.25876011055719134
1.3688107213692895	0.258026659408451
1.3714422506558004	0.2565195713762709
1.3767053092288224	0.2533479825706417
1.3872314263748664	0.24640201914516213
1.387845240902768	0.2459731672193139
1.3884590554306697	0.24554177034447114
1.389686684486473	0.244671391329212
1.3921419425980797	0.2429006398301794
1.397052458821293	0.239241951203734
1.4068734912677197	0.23147824606099626
1.426515556160573	0.21434621966945064
1.4271809661600545	0.21373209258827378
1.4278463761595364	0.21311592395940185
1.4291771961584998	0.21187752692219713
1.4318388361564265	0.20937694782993874
1.43716211615228	0.2042842826566434
1.4478086761439872	0.1937619769297864
1.4691017961274018	0.17160116222879776
1.508867697295761	0.12779858124339233
1.5478540759921813	0.0844604993449576
1.5901425648697238	0.04032138630371805
1.5907592547147091	0.03971531077878437
1.5913759445596947	0.03911053153994535
1.5926093242496657	0.03790489632880721
1.5950760836296078	0.03550955803305943
1.600009602389492	0.030784495189341746
1.60987663990926	0.021611461966476488
1.6104933297542456	0.021050975779463386
1.6111100195992312	0.020492045019945296
1.6123433992892022	0.0193788798894592
1.6148101586691443	0.01717154394579862
1.6197436774290284	0.01283448947913857
1.6296107149487966	0.004483484117147285
1.6302790002653622	0.003933980270562833
1.6309472855819278	0.003386565707117333
1.6322838562150588	0.002298036724821118
1.634956997481321	0.00014640243860614957
1.6403032800138453	-0.00405343147970929
1.6509958450788942	-0.01202617010730549
1.6516641303954596	-0.012505072641750976
1.6523324157120252	-0.012981653980393726
1.6536689863451564	-0.013927827806548675
1.6563421276114187	-0.015792046409460823
1.661688410143943	-0.01940662661092093
1.6723809752089918	-0.02617041637826637
1.6730370804869332	-0.026564887911156805
1.6736931857648747	-0.026956954773375837
1.6750053963207578	-0.027733857712056265
1.677629817432524	-0.02925862620232979
1.6828786596560559	-0.032191147539283996
1.6835347649339973	-0.03254667128296693
1.684190870211939	-0.0328997298770926
1.685503080767822	-0.03359843851200613
1.6881275018795878	-0.034966133097742484
1.69337634410312	-0.037581972955142866
1.6940324493810615	-0.03789769216193659
1.694688554659003	-0.03821090059998562
1.6960007652148859	-0.0388297758343588
1.698625186326652	-0.04003729773425725
1.7038740285501839	-0.0423309816840863
1.714371712997248	-0.04643016003046603
1.7149837504814633	-0.04664899791750259
1.715595787965679	-0.046865611741838585
1.7168198629341096	-0.04729216594398459
1.7192680128709714	-0.04811857440246681
1.7241643127446946	-0.04966458214675455
1.72477635022891	-0.049847822422709034
1.7253883877131253	-0.05002883911453684
1.7266124626815562	-0.050384203538810526
1.7290606126184178	-0.05106827179851463
1.7339569124921412	-0.05232992855569711
1.7345689499763566	-0.05247767087350985
1.7351809874605721	-0.05262320238995905
1.7364050624290028	-0.05290763791675973
1.7388532123658647	-0.0534500359743449
1.73946524985008	-0.05358012856781945
1.7400772873342953	-0.05370802143060821
1.7413013623027263	-0.05395721443337857
1.7437495122395879	-0.0544292775958214
1.7443615497238032	-0.05454182004747244
1.7449735872080185	-0.05465217699129609
1.7461976621764494	-0.05486634240775761
1.748645812113311	-0.055268538505399714
1.7492578495975266	-0.0553636556968802
1.749869887081742	-0.05545660477870947
1.7510939620501729	-0.05563600826000342
1.7535421119870345	-0.05596890682169132
1.7542057449428299	-0.05605321312237609
1.7548693778986255	-0.05613499484750269
1.7561966438102163	-0.05629099895271233
1.7568602767660118	-0.05636522869761032
1.7575239097218072	-0.05643694859669795
1.758851175633398	-0.056572874353935605
1.7595148085891934	-0.056637088134914096
1.7601784415449888	-0.05669880791585309
1.7615057074565799	-0.05681478209265553
1.7621693404123753	-0.056869044971186174
1.762832973368171	-0.056920830815122544
1.7641602392797617	-0.057016989136377504
1.7648238722355571	-0.05706137065797132
1.7654875051913526	-0.05710329323362818
1.766151138147148	-0.05714276156141809
1.7668147711029434	-0.057179780409878894
1.7674784040587388	-0.057214354618068175
1.7681420370145342	-0.057246489095614646
1.7688056699703298	-0.05727618882276941
1.7694693029261253	-0.057303458850456485
1.7701329358819207	-0.05732830430032292
1.7707965688377163	-0.057350730364788396
1.7714602017935117	-0.05737074230709518
1.7721238347493071	-0.05738834546135595
1.7727874677051025	-0.05740354523260303
1.773451100660898	-0.05741634709683584
1.7741147336166934	-0.05742675660106851
1.7747783665724888	-0.057434779363377035
1.7754419995282842	-0.057440421072945815
1.7761056324840796	-0.05744368749011357
1.7767692654398752	-0.05744458444641951
1.7774328983956706	-0.05744311784464804
1.778096531351466	-0.05743929365887396
1.7787601643072617	-0.0574331179345066
1.779423797263057	-0.05742459678833379
1.7800874302188525	-0.05741373640856528
1.780751063174648	-0.05740054305487566
1.7814146961304433	-0.05738502305844715
1.7820783290862388	-0.057367182822011246
1.7827419620420342	-0.057347028819890754
1.7834055949978296	-0.05732456759804084
1.784069227953625	-0.057299805774089746
1.7847328609094206	-0.057272750037378986
1.785396493865216	-0.057243407149003236
1.7860601268210115	-0.0572117839418499
1.786723759776807	-0.057177887320637485
1.788051025688398	-0.05710330181429793
1.7887146586441933	-0.05706262709810917
1.7893782915999887	-0.057019707305813
1.7907055575115796	-0.05692716162272804
1.791369190467375	-0.056877550477028416
1.7920328234231704	-0.05682572374547051
1.7933600893347614	-0.05671545380848561
1.7960146211579433	-0.056468664069814295
1.7966341863200126	-0.05640606764142408
1.7972537514820819	-0.056341594063832545
1.7984928818062207	-0.05620704195934691
1.800971142454498	-0.05591570652467266
1.8015907076165676	-0.055838281089196494
1.8022102727786369	-0.05575903293332689
1.8034494031027757	-0.05559509672246997
1.805927663751053	-0.055245665631135435
1.8065472289131224	-0.055153858973200826
1.8071667940751919	-0.055060287555314696
1.8084059243993305	-0.05486788047044714
1.810884185047608	-0.05446222261997423
1.8158407063441628	-0.0535692852685739
1.8164602715062321	-0.05345017273674203
1.8170798366683014	-0.053329421996933725
1.8183189669924402	-0.053083039473834956
1.8207972276407176	-0.05257098842969678
1.8257537489372726	-0.05147169447958293
1.8356667915303824	-0.04898870448970589
1.8362741766538277	-0.048824900428033724
1.8368815617772731	-0.04865980603933667
1.8380963320241637	-0.0483257846307935
1.840525872517945	-0.04764268262462198
1.8453849535055074	-0.04621845583277013
1.8551031154806323	-0.043156315575163876
1.8745394394308825	-0.03633559645165617
1.9167141975125048	-0.020085654576291717
1.9173291103138042	-0.019851286903250377
1.9179440231151035	-0.019617370125794672
1.919173848717702	-0.01915095720436101
1.921633499922899	-0.018224292419064574
1.926552802333293	-0.016399478612932766
1.936391407154081	-0.012895576483037368
1.9370063199553804	-0.012684311762786902
1.9376212327566797	-0.012474066573129345
1.9388510583592782	-0.012056709275312303
1.9413107095644753	-0.011235051253359512
1.9462300119748694	-0.009648197650526267
1.9560686167956576	-0.006734899856026149
1.9567550440204702	-0.006546171407129854
1.957441471245283	-0.006359489276185496
1.9588143256949087	-0.005992376474233636
1.9615600345941595	-0.005283948483408956
1.9622464618189723	-0.005112381820518271
1.9629328890437852	-0.004943088449024016
1.9643057434934106	-0.004611436495043368
1.9670514523926617	-0.003976680332131143
1.9677378796174745	-0.003824108064077731
1.968424306842287	-0.0036740408570905933
1.9697971612919125	-0.003381538923486798
1.9725428701911636	-0.002827890195754539
1.9732292974159762	-0.0026961831147150382
1.973915724640789	-0.0025672176069307375
1.9752885790904147	-0.002317630963116042
1.9780342879896655	-0.0018526768147017459
1.9787207152144783	-0.0017437434584889233
1.979407142439291	-0.0016377928742329758
1.9807799968889164	-0.0014349619997124335
1.9814664241137292	-0.0013381428788974967
1.982152851338542	-0.0012444288687043226
1.9835257057881674	-0.0010664393102575549
1.98421213301298	-0.000982225506250603
1.9848985602377929	-0.0009012403011198513
1.9862714146874185	-0.0007490799619167171
1.9869578419122313	-0.0006779671430668478
1.987644269137044	-0.0006102075532950189
1.9890171235866694	-0.00048487347203104807
1.9897035508114822	-0.0004273618628455123
1.990389978036295	-0.0003733292471035645
1.9910764052611079	-0.0003228072421841329
1.9917628324859205	-0.0002758275357316144
1.992449259710733	-0.00023242188553008762
1.9931356869355459	-0.00019262211937706223
1.9938221141603587	-0.00015646013495666632
1.9945085413851715	-0.0001239678997122236
1.9951949686099844	-0.00009517745071834062
1.995881395834797	-0.00007012089455244195
1.9965678230596096	-0.000048830407165726094
1.9972542502844224	-0.00003133823375362564
1.9979406775092352	-0.00001767668862570751
1.998627104734048	-7.878155075002332e-6
1.9993135319588609	-1.9750852468177553e-6
1.9999999591836735	-7.001748207431637e-15
